Regenerative Bonds: Formal Debt, Mutual-Aid, and Local Settlement Capacity

This paper develops regenerative bonds as formal debt instruments whose disclosed use-of-proceeds and governance rules allocate proceeds to locally governed settlement systems designed to strengthen settlement capacity across locally specified productive, ecological, care, mutual-aid, and repair commitments without converting those commitments into investor collateral. It separates bondholder claims from local redeemable commitments and models commitment pools that curate, value, limit, exchange, route, and repair those commitments. Sarafu Network, based in Kenya, provides component evidence on commitment circulation, stable-value interaction, liquidity, topology, and report-linked activity. A Monte Carlo engine calibrated to privacy-safe empirical moments asks whether bond liquidity can act as reusable catalytic funding while preserving issuer responsibility for debt service. Under the reported assumptions, the frontier identifies a modeled guardrail-pass region in which scheduled service is preserved, mutual-aid circulation is maintained or amplified, and bond issuer headroom remains available in lower-stress cells; edge diagnostics show that higher debt-service pressure and capital intensity narrow this region. The contribution is a settlement-architecture framework for evaluating when formal debt can strengthen local capacity to fulfill and repair commitments without becoming hidden household collateral.

==> MANIFEST.txt <==
Regenerative Bonds arXiv / Overleaf package

Main document: regenerative_bonds_main_journal.tex
Supplement: regenerative_bonds_supplement.tex
Excluded intentionally: regenerative_bonds.tex

Files:
- 00README
- achicago.bst
- analysis/cash_stable_recovery_replenishment_summary.csv
- analysis/empirical_audit_report.md
- analysis/impact_projection_top_table.tex
- analysis/measurement_bridge_table.tex
- analysis/monte_carlo/bond_issuer_frontier_publication_v2/bond_issuer_frontier_safety.csv
- analysis/monte_carlo/bond_issuer_frontier_publication_v2/fig_frontier_outcome_grid.png
- analysis/monte_carlo/bond_issuer_frontier_publication_v2/fig_observed_settlement_motif_shift.png
- analysis/monte_carlo/bond_issuer_frontier_publication_v2/fig_scheduled_payment_coverage_boundary.png
- analysis/monte_carlo/bond_issuer_frontier_publication_v2/frontier_publication_analysis_summary.md
- analysis/monte_carlo/bond_issuer_frontier_publication_v2/frontier_publication_binding_cells.csv
- analysis/monte_carlo/bond_issuer_frontier_publication_v2/frontier_publication_coupon_frontier.csv
- analysis/monte_carlo/bond_issuer_frontier_publication_v2/issuer_cashflow_summary.csv
- analysis/monte_carlo/bond_issuer_frontier_publication_v2/paper_integration_notes.md
- analysis/monte_carlo/bond_issuer_frontier_publication_v2/safe_injection_frontier.csv
- analysis/monte_carlo/bond_issuer_frontier_publication_v2/settlement_capacity_frontier_summary.csv
- analysis/pool_activity_verified_fit.csv
- analysis/pool_report_activity_moderate.csv
- analysis/pool_report_activity_strong.csv
- analysis/pool_report_activity_weak.csv
- analysis/producer_voucher_integrity_summary.csv
- analysis/repayment_calibration_by_asset.csv
- analysis/repayment_calibration_by_tier_asset.csv
- analysis/report_quality_counts.csv
- analysis/same_token_return_cash.csv
- analysis/same_token_return_identity.csv
- analysis/same_token_return_internal_voucher.csv
- analysis/same_token_return_redeemable_voucher.csv
- figures/regenerative_bond_flow.png
- regenerative_bonds.bib
- regenerative_bonds_main_journal.bbl
- regenerative_bonds_main_journal.tex
- regenerative_bonds_supplement.bbl
- regenerative_bonds_supplement.tex
- README_arxiv.md
- anc/reproducibility_readme.md
- anc/data_dictionary.md
- anc/simulation_parameters.csv
- anc/calibration_moments.csv
- anc/output_hashes.csv
- anc/word_count.md


==> analysis/cash_stable_recovery_replenishment_summary.csv <==
metric,label,numerator_value,denominator_value,coverage,claim_boundary
stable_to_voucher_recovery_coverage,Cash/stable return coverage,10375.997821,39656.257173,0.261648,"Stable-to-voucher recovery relative to voucher-to-stable stable advances, restricted to included lending-pool contracts."
all_cash_stable_replenishment_coverage,All cash/stable replenishment coverage,58625.547444,57695.440308,1.016121,Not repayment: matched and unmatched cash/stable swap-ins plus explicit deposits and direct non-swap transfers into included lending-pool contracts.
strict_same_token_cash_stable_swap_return,Strict cash/stable same-token swap return,13742.765110,57695.440308,0.238195,"Narrow same-pool same-token FIFO swap-return diagnostic, not the paper-facing cash/stable return headline."


==> analysis/monte_carlo/bond_issuer_frontier_publication_v2/bond_issuer_frontier_safety.csv <==
scenario,network_scale,coupon_target_annual,bond_fee_service_share,principal_ratio,producer_stable_debt_contract_service_margin_rate,producer_voucher_debt_contract_service_margin_rate,producer_debt_pressure_enabled,producer_debt_pressure_period_ticks,producer_debt_pressure_capacity_share,producer_debt_pressure_prepay_share,producer_debt_pressure_batching_enabled,producer_debt_pressure_min_swap_usd,producer_bond_assessment_sustain_offset_enabled,ordinary_own_voucher_stable_borrowing_enabled,ordinary_own_voucher_stable_borrowing_probability,productive_credit_schedule_on_debt_origination,productive_credit_debt_return_schedule,lender_voucher_cap_deposit_multiple,producer_debt_capacity_feedback_enabled,producer_debt_capacity_soft_threshold,producer_debt_capacity_hard_threshold,producer_debt_capacity_borrowing_suppression_max_share,producer_debt_stable_repayment_reserve_enabled,producer_activity_composition_shift_enabled,producer_activity_composition_shift_scale,producer_activity_composition_shift_max_share,producer_activity_composition_shift_min_pressure_usd,producer_activity_composition_shift_to_v2s_share,producer_activity_composition_own_voucher_stable_probability_max,producer_debt_penalty_enabled,producer_debt_penalty_rate_per_period,voucher_settlement_mode,principal_usd_p50,runs,service_coverage_p05,service_coverage_p50,scheduled_payment_coverage_p05,scheduled_payment_coverage_p50,service_cash_headroom_p05,service_cash_headroom_p50,gross_historical_service_cash_headroom_p05,gross_historical_service_cash_headroom_p50,available_service_cash_headroom_p05,available_service_cash_headroom_p50,issuer_operating_risk_headroom_p05,issuer_operating_risk_headroom_p50,issuer_operating_risk_headroom_ge_125,issuer_lockbox_surplus_usd_p50,issuer_excess_recovered_stable_usd_p50,issuer_operating_surplus_usd_p50,issuer_operating_surplus_headroom_ratio_p50,issuer_fee_waterfall_ops_usd_p50,issuer_sustainability_resources_usd_p50,issuer_sustainability_headroom_ratio_p50,issuer_scheduled_debt_service_due_p50,issuer_actual_bondholder_payment_p50,issuer_reserve_balance_p05,issuer_reserve_draw_p95,issuer_unpaid_scheduled_claim_p95,route_success_p05,route_success_p50,route_success_delta_vs_baseline,route_success_floor,route_success_mode,route_fixed_success_p05,route_fixed_success_p50,route_substitution_success_p05,route_substitution_success_p50,noam_routing_swaps_total_p50,noam_clearing_swaps_total_p50,noam_routing_volume_usd_total_p50,noam_clearing_volume_usd_total_p50,noam_clearing_volume_share_p50,noam_routing_fee_usd_total_p50,noam_clearing_fee_usd_total_p50,noam_total_fee_usd_total_p50,noam_clearing_cycle_success_rate_p50,noam_clearing_cycle_value_usd_total_p50,household_cash_stress_p95,household_cash_stress_delta_p95,consumer_cash_stress_p50,consumer_cash_stress_p95,consumer_stress_delta_p50,consumer_stress_delta_p95,community_cash_stress_p50,community_cash_stress_p95,community_stress_delta_p50,community_stress_delta_p95,liquidity_leakage_p95,liquidity_leakage_delta_p95,unpaid_claims_ratio_p95,realized_edge_concentration_p95,swap_volume_usd_total_p50,swap_volume_ratio_vs_baseline,ordinary_swap_count_total_p50,ordinary_swap_volume_usd_total_p50,ordinary_swap_count_ratio_vs_baseline,ordinary_swap_volume_ratio_vs_baseline,ordinary_stable_source_swap_count_total_p50,ordinary_stable_source_swap_volume_usd_total_p50,ordinary_stable_source_swap_count_ratio_vs_baseline,ordinary_stable_source_swap_volume_ratio_vs_baseline,ordinary_voucher_source_swap_count_total_p50,ordinary_voucher_source_swap_volume_usd_total_p50,ordinary_voucher_source_swap_count_ratio_vs_baseline,ordinary_voucher_source_swap_volume_ratio_vs_baseline,loan_route_swap_count_total_p50,loan_route_swap_volume_usd_total_p50,voucher_loan_route_swap_count_total_p50,voucher_loan_route_swap_volume_usd_total_p50,repayment_route_swap_count_total_p50,repayment_route_swap_volume_usd_total_p50,loan_route_motif_count_total_p50,loan_route_motif_voucher_to_voucher_share_p50,loan_route_motif_voucher_to_stable_share_p50,loan_route_motif_stable_involved_share_p50,loan_route_motif_voucher_to_voucher_volume_usd_total_p50,loan_route_motif_voucher_to_stable_volume_usd_total_p50,repayment_route_motif_count_total_p50,repayment_route_motif_stable_to_voucher_share_p50,repayment_route_motif_stable_involved_share_p50,repayment_route_motif_stable_to_voucher_volume_usd_total_p50,loan_backfill_swap_count_total_p50,loan_backfill_swap_volume_usd_total_p50,productive_boosted_voucher_swap_count_total_p50,productive_boosted_voucher_swap_volume_usd_total_p50,voucher_loan_boosted_voucher_swap_count_total_p50,voucher_loan_boosted_voucher_swap_volume_usd_total_p50,ordinary_stable_spend_protected_skip_count_total_p50,ordinary_stable_spend_protected_skip_value_usd_total_p50,voucher_to_voucher_count_p50,voucher_to_voucher_volume_p50,voucher_to_voucher_volume_ratio_vs_baseline,voucher_to_voucher_share_p50,voucher_to_stable_count_p50,stable_to_voucher_count_p50,voucher_to_stable_volume_p50,stable_to_voucher_volume_p50,v2s_to_v2v_volume_ratio_p50,s2v_to_v2v_volume_ratio_p50,stable_value_share_p50,stable_value_share_p95,voucher_value_share_p50,active_routable_producer_voucher_float_usd_p50,active_routable_producer_voucher_float_ratio_vs_baseline,stable_to_voucher_value_ratio_p50,producer_debt_matured_usd_total_p50,producer_debt_repaid_usd_total_p50,producer_debt_repaid_regular_usd_total_p50,producer_debt_repaid_maturity_usd_total_p50,producer_debt_stable_recovered_usd_total_p50,producer_debt_service_capacity_balance_usd_p50,stable_receipts_waiting_for_repayment_usd_p50,producer_stable_receipts_waiting_for_repayment_usd_p50,producer_debt_service_capacity_credited_usd_total_p50,producer_debt_service_capacity_onramp_usd_total_p50,producer_self_repayment_swap_volume_usd_total_p50,producer_self_repayment_voucher_removed_usd_total_p50,producer_debt_pressure_prepayment_usd_total_p50,producer_debt_pressure_deferred_usd_total_p50,producer_debt_pressure_deferred_balance_usd_p50,producer_debt_pressure_batched_swap_count_total_p50,producer_debt_pressure_batched_swap_volume_usd_total_p50,producer_debt_attention_pressure_usd_total_p50,producer_debt_attention_suppressed_attempts_total_p50,producer_debt_attention_suppressed_v2v_attempts_total_p50,producer_debt_attention_share_avg_p50,producer_debt_attention_share_max_p50,producer_bond_assessment_pressure_usd_total_p50,producer_bond_assessment_sustain_offset_attempts_total_p50,producer_bond_assessment_sustain_offset_v2v_attempts_total_p50,producer_bond_assessment_sustain_target_reduction_total_p50,producer_activity_composition_pressure_usd_total_p50,producer_activity_composition_shift_share_avg_p50,producer_activity_composition_shift_share_max_p50,producer_activity_composition_v2v_weight_removed_total_p50,producer_activity_composition_v2s_weight_added_total_p50,producer_activity_composition_shifted_route_attempts_total_p50,producer_activity_composition_shifted_v2s_attempts_total_p50,producer_activity_composition_effective_own_voucher_stable_probability_avg_p50,producer_debt_penalty_accrued_usd_total_p50,producer_debt_penalty_paid_usd_total_p50,producer_debt_arrears_usd_p50,producer_self_repayment_share_of_stable_recovery_p50,producer_self_repayment_pressure_to_v2v_volume_ratio_p50,producer_debt_consumer_stable_purchase_usd_total_p50,producer_debt_third_party_stable_purchase_usd_total_p50,producer_debt_defaulted_usd_total_p50,producer_debt_closed_by_circulation_usd_total_p50,producer_debt_closed_by_voucher_swap_usd_total_p50,producer_debt_closed_not_held_at_maturity_usd_total_p50,producer_deposit_credit_capacity_usd_p50,producer_borrowing_capacity_usd_p50,producer_borrowing_capacity_remaining_usd_p50,producer_borrowing_current_exposure_usd_p50,producer_borrowing_current_summed_lender_cap_usd_p50,producer_borrowing_aggregate_deposit_cap_usd_p50,producer_borrowing_active_aggregate_deposit_cap_usd_p50,producer_borrowing_current_summed_lender_cap_utilization_total_p50,producer_borrowing_aggregate_deposit_cap_utilization_total_p50,producer_borrowing_active_aggregate_deposit_cap_utilization_total_p50,producer_borrowing_aggregate_deposit_cap_utilization_p95_p50,producer_borrowing_active_aggregate_deposit_cap_utilization_p95_p50,producer_borrowing_cap_multiplicity_factor_p50,producer_borrowing_active_borrower_count_p50,producer_borrowing_capacity_utilization_p50_p50,producer_borrowing_capacity_utilization_p95_p50,producer_borrowing_capacity_used_share_p50,producer_borrowing_capacity_used_share_p95,producer_cap_bound_pool_count_p50,cap_bound_producer_count_p50,producer_deposit_stable_usd_total_p50,producer_deposit_voucher_usd_total_p50,producer_organic_voucher_deposit_usd_total_p50,producer_deposit_voucher_share_p50,productive_credit_inflow_usd_total_p50,productive_credit_debt_return_scheduled_usd_total_p50,productive_credit_debt_return_received_usd_total_p50,productive_credit_debt_return_scheduled_stable_usd_total_p50,productive_credit_debt_return_scheduled_voucher_usd_total_p50,productive_credit_debt_return_received_stable_usd_total_p50,productive_credit_debt_return_received_voucher_usd_total_p50,productive_credit_stable_retained_usd_total_p50,productive_credit_voucher_deposit_usd_total_p50,productive_credit_voucher_deposit_cap_clipped_usd_total_p50,productive_credit_voucher_deposit_share_p50,producer_deposit_credit_capacity_ratio_vs_baseline,incremental_productive_credit_inflow_usd_total_p50,incremental_productive_credit_stable_retained_usd_total_p50,incremental_productive_credit_voucher_deposit_usd_total_p50,productive_credit_inflow_ratio_vs_baseline,productive_credit_voucher_deposit_ratio_vs_baseline,loan_issuance_volume_usd_total_p50,producer_debt_originated_usd_total_p50,producer_own_voucher_borrowing_suppressed_by_capacity_count_total_p50,producer_own_voucher_borrowing_suppressed_by_capacity_usd_total_p50,cap_bound_own_voucher_route_suppressed_count_total_p50,cap_bound_own_voucher_route_suppressed_usd_total_p50,own_voucher_v2v_blocked_by_debt_limit_count_total_p50,own_voucher_v2v_blocked_by_debt_limit_usd_total_p50,own_voucher_v2s_blocked_by_debt_limit_count_total_p50,own_voucher_v2s_blocked_by_debt_limit_usd_total_p50,loan_issuance_to_credit_capacity_p50,bond_principal_to_credit_capacity_p50,producer_loan_attempts_total_p50,producer_loan_executed_total_p50,producer_loan_route_failed_total_p50,producer_loan_backfill_attempts_total_p50,producer_loan_backfill_executed_total_p50,producer_voucher_loan_attempts_total_p50,producer_voucher_loan_executed_total_p50,producer_voucher_loan_route_failed_total_p50,producer_voucher_loan_no_target_total_p50,producer_voucher_loan_attempted_usd_total_p50,producer_voucher_loan_executed_usd_total_p50,producer_primary_voucher_loan_attempts_total_p50,producer_primary_voucher_loan_executed_total_p50,producer_loan_attempted_usd_total_p50,producer_loan_executed_usd_total_p50,producer_loan_clipped_lender_cap_usd_total_p50,producer_loan_clipped_lender_remaining_usd_total_p50,producer_loan_clipped_lender_stable_usd_total_p50,producer_loan_clipped_combined_lender_usd_total_p50,lender_stable_available_above_reserve_usd_p50,lender_held_producer_voucher_inventory_usd_p50,producer_voucher_multi_lender_share_p50,producer_voucher_lender_degree_mean_p50,producer_voucher_lender_degree_p50_p50,producer_voucher_lender_degree_p90_p50,producer_voucher_shared_lender_edges_p50,empirical_voucher_pool_overlap_multi_pool_share,empirical_voucher_pool_overlap_degree_p50,empirical_voucher_pool_overlap_degree_p90,consumer_stable_available_above_reserve_usd_p50,voucher_purchase_attempts_total_p50,consumer_voucher_purchase_attempts_total_p50,consumer_voucher_purchase_success_total_p50,consumer_voucher_purchase_no_stable_total_p50,consumer_voucher_purchase_reserve_protected_total_p50,consumer_voucher_purchase_no_route_total_p50,consumer_voucher_purchase_no_target_total_p50,consumer_voucher_purchase_stable_spent_usd_total_p50,consumer_voucher_purchase_voucher_value_acquired_usd_total_p50,third_party_voucher_purchase_attempts_total_p50,third_party_voucher_purchase_success_total_p50,third_party_voucher_purchase_no_stable_total_p50,third_party_voucher_purchase_reserve_protected_total_p50,third_party_voucher_purchase_no_route_total_p50,third_party_voucher_purchase_no_target_total_p50,third_party_voucher_purchase_stable_spent_usd_total_p50,third_party_voucher_purchase_voucher_value_acquired_usd_total_p50,lender_voucher_purchase_stable_budget_onramp_usd_total_p50,consumer_voucher_purchase_stable_budget_onramp_usd_total_p50,third_party_voucher_purchase_stable_budget_onramp_usd_total_p50,producer_stable_exited_usd_total_p50,producer_stable_reuse_budget_usd_total_p50,net_redeemed_voucher_usd_total_p50,voucher_fee_retained_for_service_usd_total_p50,voucher_reintroduced_by_deposit_usd_total_p50,voucher_new_issuance_deposit_usd_total_p50,debt_removal_voucher_redeemed_usd_total_p50,repayment_pressure_to_v2v_volume_ratio_p50,lender_recovered_stable_usd_total_p50,bond_eligible_pool_exposure_recovered_stable_usd_total_p50,lender_inventory_turnover_stable_usd_total_p50,lender_recovered_stable_borrower_self_usd_total_p50,lender_recovered_stable_borrower_regular_usd_total_p50,lender_recovered_stable_borrower_maturity_usd_total_p50,lender_recovered_stable_consumer_purchase_usd_total_p50,lender_recovered_stable_external_nonproducer_purchase_usd_total_p50,lender_recovered_stable_other_producer_purchase_usd_total_p50,lender_recovered_stable_third_party_purchase_usd_total_p50,lender_recovered_stable_other_usd_total_p50,bond_service_reserved_usd_total_p50,fee_service_reserved_usd_total_p50,fee_service_stable_reserved_usd_total_p50,fee_service_converted_voucher_reserved_usd_total_p50,bond_service_reserve_balance_usd_p50,bond_service_paid_from_reserve_usd_total_p50,bond_service_lockbox_target_usd_p50,bond_service_lockbox_coverage_ratio_p50,bond_service_lockbox_mode,lender_recovered_stable_sweepable_pending_usd_total_p50,baseline_route_success_p50,baseline_swap_volume_p50,baseline_ordinary_swap_count_total_p50,baseline_ordinary_swap_volume_usd_total_p50,baseline_ordinary_stable_source_swap_count_total_p50,baseline_ordinary_stable_source_swap_volume_usd_total_p50,baseline_ordinary_voucher_source_swap_count_total_p50,baseline_ordinary_voucher_source_swap_volume_usd_total_p50,baseline_voucher_to_voucher_count_p50,baseline_voucher_to_voucher_volume_p50,baseline_voucher_to_voucher_share_p50,baseline_stable_value_share_p50,baseline_stable_value_share_p95,baseline_voucher_value_share_p50,baseline_active_routable_producer_voucher_float_usd_p50,baseline_household_cash_stress_p50,baseline_household_cash_stress_p95,baseline_consumer_cash_stress_p50,baseline_consumer_cash_stress_p95,baseline_community_cash_stress_p50,baseline_community_cash_stress_p95,baseline_liquidity_leakage_p50,baseline_liquidity_leakage_p95,baseline_producer_deposit_credit_capacity_usd_p50,baseline_producer_deposit_stable_usd_total_p50,baseline_producer_deposit_voucher_usd_total_p50,baseline_producer_organic_voucher_deposit_usd_total_p50,baseline_producer_deposit_voucher_share_p50,baseline_productive_credit_inflow_usd_total_p50,baseline_productive_credit_stable_retained_usd_total_p50,baseline_productive_credit_voucher_deposit_usd_total_p50,baseline_productive_credit_voucher_deposit_share_p50,stable_dependency_delta_p95,material_decline_route_success_decline,diagnostic_total_swap_volume_decline,diagnostic_ordinary_swap_count_decline,diagnostic_ordinary_swap_volume_decline,diagnostic_ordinary_stable_source_count_decline,diagnostic_ordinary_stable_source_volume_decline,diagnostic_voucher_to_voucher_share_decline,material_decline_swap_volume_decline,material_decline_voucher_circulation_decline,material_decline_voucher_to_voucher_count_decline,material_decline_voucher_to_voucher_volume_decline,material_decline_voucher_to_voucher_share_decline,material_decline_ordinary_voucher_source_count_decline,material_decline_ordinary_voucher_source_volume_decline,material_decline_stable_dependency_increase,material_decline_consumer_stress_increase,material_decline_community_stress_increase,material_decline_leakage_increase,material_decline_voucher_share_decline,material_decline_routable_producer_voucher_float_decline,material_decline_reasons,diagnostic_decline_reasons,voucher_to_voucher_count_decline_vs_no_bond,voucher_to_voucher_volume_decline_vs_no_bond,voucher_to_voucher_share_decline_vs_no_bond,ordinary_voucher_source_count_decline_vs_no_bond,ordinary_voucher_source_volume_decline_vs_no_bond,voucher_value_share_decline_vs_no_bond,routable_producer_voucher_float_decline_vs_no_bond,material_decline_vs_no_bond,repayment_pass,headroom_pass,v2v_float_pass,strong_success,safe,binding_constraint
bond_issuer_frontier,current,0.0,1.0,0.05,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,911.7974666749999,100,1.0,1.0,1.0,1.0,53.36656257233451,59.81614597767556,53.36656257233451,59.81614597767556,26.044894389284877,26.906825329697718,26.044894389284877,26.906825329697718,1,227.9493666687497,23393.82833854135,23621.777705210097,25.906825329697718,0.0,23621.777705210097,25.906825329697718,911.7974666749999,911.7974666749999,0.0,0.0,0.0,0.9238375032742552,0.9527306948897877,0.00035209047220907674,0.85,diagnostic,0.9238375032742552,0.9527306948897877,0.0,0.0,85654.5,130.0,1272038.8190552616,85525.58189183098,0.06299928153107494,25440.776381105243,1710.5116378366197,27151.28801894186,0.19183330808463364,40179.30000885685,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.019874020447125718,0.0006519377823594671,0.0,0.0020996390798107144,1358412.7573732934,1.0008345591949548,5323.0,1106594.271331349,0.9932823287926852,0.9959170017960088,294.5,75.70568519022562,1.0102915951972555,1.012645264666374,5019.0,1106520.2612489644,0.9897456123052653,0.9959179311360393,13755.5,33019.71708096507,23194.5,57721.36871395528,1466.0,9699.508385228903,36926.0,0.6283553313872904,0.3716446686127096,0.3716446686127096,57702.516933598476,32995.32488440031,1466.0,1.0,1.0,9699.508385228899,0.0,0.0,0.0,0.0,0.0,0.0,24986.5,5711.955496056793,27934.0,958329.4790248608,0.9991099645099958,0.3312491560808326,40933.0,16020.5,268406.9248335704,46911.58498158226,0.2800779175724463,0.04895141598828485,0.3073267703969397,0.3113489232152847,0.6926732296030602,1795262.2099042628,1.0001315699367133,0.44368218826550015,74070.12454720362,16604.555694052142,9025.247343759514,7624.914449802624,17909.962541961973,21922.746225419578,2838.223707541002,2838.223707541002,31284.560386036457,9346.525552887699,9699.508385228903,9505.51821752432,1230.8282524587798,12811.896957472014,50.53255642290422,1466.0,9699.508385228903,2846.943781448067,1262.0,723.5,0.32634284105363637,0.7773355032795377,0.03951216656609094,0.10380174037497834,0.09506260049473339,0.0,164649.81724565654,0.4434474193195241,0.6,16706.08632366499,16706.08632366499,42749.5,21727.5,0.810900611565684,41.822795670905734,1.3834936937946067,39.95841776282164,0.17811961840838833,0.009918841510746984,877.7259327025198,217.13035581122335,66431.62839199262,18688.337929198446,18688.337929198446,0.0,17785017.51977145,129784069.46157089,127937620.6335702,1861859.6468946077,129784069.46157089,17785017.51977145,17776211.425834164,0.014365840978992206,0.10484604634731001,0.10484604634731001,0.14953404021793493,0.14953404021793493,7.300110701903099,996.0,0.014944468246487087,0.03092303190184119,0.014944468246487087,0.03092303190184119,0.0,0.0,835889.4000363457,2721106.093180931,2655793.704125954,0.7650059268942447,86600.20702579929,90590.83389974074,86600.20702579929,33002.98010078697,57698.61671170892,31634.095422938997,55161.723796551174,21303.43030007804,65293.44446571947,95.35917318217676,0.7540109805442594,1.000506227633289,324.6868990404764,79.90118884425829,214.164364530865,1.0037633722585901,1.0032908225812867,87.24783803456495,90590.83389974074,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.882499817747788e-06,5.126773034606705e-05,1702.5,47.0,8.0,8.0,0.0,1797.0,355.5,0.0,0.0,661.0920245653443,660.9229742333157,1797.0,355.5,103.63434998637447,87.24783803456495,0.0,0.0,0.0,0.0,830099.9794107692,1797443.5393084935,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,154.44283143598847,1560.0,1091.0,1084.5,6.0,0.0,0.0,0.0,8043.01101334896,7882.150793081975,469.0,231.0,214.0,20.0,0.0,0.0,1684.795668129405,1651.0997547668267,8216.741252647847,6412.104768062856,1795.4112884339681,31284.560386036457,1795.4112884339681,943878.8913725349,20090.49211906913,912225.3896123844,1802771.0670819068,9622.721157411277,0.010041140722502648,54455.025627722294,24440.705831655694,29986.8408212749,9701.203843297455,9701.203843297455,7624.914449802624,8043.011013348815,8043.011013348815,1772.8234255277553,0.0,27388.297094991693,1139.74683334375,80.28901089428885,48.33171812887302,33.9099503087508,227.9493666687498,911.7974666749999,1139.7468333437498,1.25,remaining_schedule,23393.82833854135,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.00027929354665756634,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.0,1.0,0.1,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,1823.5949333499998,100,1.0,1.0,1.0,1.0,26.841022343112215,30.681114319212213,26.841022343112215,30.681114319212213,13.00433846614621,13.566964164278861,13.00433846614621,13.566964164278861,1,455.8987333374994,22461.153444232445,22917.052177569945,12.566964164278861,0.0,22917.052177569945,12.566964164278861,1823.5949333499998,1823.5949333499998,0.0,0.0,0.0,0.9253264243112417,0.9517671526299338,-0.0006114517876447678,0.85,diagnostic,0.9253264243112417,0.9517671526299338,0.0,0.0,85751.0,130.0,1281829.5195924626,85598.37936149747,0.06259809341829106,25636.590391849262,1711.967587229949,27348.55797907921,0.19090035481963336,39091.29537064049,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02059993800407198,0.00137785533930573,0.0,0.0020632643454050405,1363013.5699947793,1.004224289044715,5389.0,1117409.866482806,1.005598059339429,1.0056508630448289,300.5,76.2545716667776,1.0308747855917668,1.019987213820168,5105.0,1117328.9610608793,1.0067047919542496,1.0056462464068348,13768.5,32836.67128913557,23187.5,57697.344424978444,1466.5,9689.19906053921,36941.0,0.6276091280636973,0.37239087193630266,0.37239087193630266,57697.344424979194,32827.18670002496,1466.5,1.0,1.0,9689.199060539213,0.0,0.0,0.0,0.0,0.0,0.0,24962.5,5712.0459247477465,27971.5,955498.2262054696,0.9961582313474313,0.3288413278196147,40964.0,16066.5,271266.8090483498,48022.8564770457,0.28390090280504277,0.05025949306861288,0.3067938939513357,0.31074334380198604,0.6932061060486643,1797211.4085015762,1.001217458695745,0.4425724057085807,73807.47218371203,16594.64266224167,9024.132583304658,7616.077407754639,17963.73393580028,21782.13000004451,2787.1456205115664,2787.1456205115664,31125.455266938978,9330.396112678414,9689.19906053921,9495.415079328428,1239.3171630417587,12779.872497370405,51.53879080442309,1466.5,9689.19906053921,2861.054874453952,1263.0,718.0,0.32260999600287377,0.7456579532135497,0.49805281332936924,0.9732282213685008,0.7459815742276648,0.0,165821.51935603382,0.4458788858348484,0.6,16709.62331958235,16709.62331958235,42705.5,21823.0,0.8116190844430187,41.196980359075496,1.4031867771376865,49.68165668490376,0.17421205882455781,0.009937658510405798,886.7157376486516,209.52114584851165,66262.21865027095,18468.681935722205,18468.681935722205,0.0,17772398.521104902,129791704.80260164,127912061.1542453,1861451.0635081842,129791704.80260164,17772398.521104906,17772398.521104906,0.014351202334950642,0.10474015205700446,0.10474015205700446,0.14959666059000218,0.14959666059000218,7.301009276269964,996.0,0.014982397787562359,0.03062376789548802,0.014982397787562359,0.03062376789548802,0.0,0.0,835322.443325062,2719073.643737768,2654006.115167791,0.7649944295465769,86405.35094375396,90507.9861874987,86405.35094375396,32827.76463335278,57697.344424978444,31351.244349002154,55179.25922215667,21264.901711840736,65152.98401750641,90.44237478042027,0.7540750518159456,0.9997963387204251,129.83081699514878,41.37260060695553,73.70391631780512,1.0015048395744748,1.0011325250710088,96.29803554123396,90507.9861874987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.406897002763263e-06,0.00010260826330900354,1711.5,54.0,1.0,1.0,0.0,1799.0,359.0,0.0,0.0,655.8635355322315,655.8635355322315,1799.0,359.0,98.20931150526073,96.29803554123396,0.0,0.0,0.0,0.0,829161.2034063255,1801100.0824886262,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,159.60433721510213,1560.0,1093.0,1086.0,6.0,0.0,0.0,0.0,8047.317179173559,7886.3708355900835,467.0,231.5,217.0,21.0,0.0,0.0,1689.2694214145947,1655.4840329863127,8205.036659749305,6425.088863311484,1792.4612854690954,31125.455266938978,1792.4612854690954,939880.0304234247,20131.895058886945,908756.171184282,1809578.6031082005,9610.027459543486,0.010057608895526043,55617.26969943467,24393.531351770467,31042.78572643536,9690.599477445221,9690.599477445221,7616.077407754639,8047.3171791734185,8047.3171791734185,1779.9627604217771,0.0,28440.085232375397,2279.4936666875183,352.9150508729099,132.69858516863803,213.150623224939,455.8987333374996,1823.5949333499998,2279.4936666874996,1.25,remaining_schedule,22461.153444232445,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.0,1.0,0.25,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,4558.987333374999,100,1.0,1.0,1.0,1.0,10.847045289734092,12.827697300242459,10.847045289734092,12.827697300242459,5.5618777930421075,5.7278960361666655,5.5618777930421075,5.7278960361666655,1,1139.746833343751,20414.67130905395,21554.4181423977,4.7278960361666655,0.0,21554.4181423977,4.7278960361666655,4558.987333374999,4558.987333374999,0.0,0.0,0.0,0.924215072947955,0.9520313223865431,-0.0003472820310355118,0.85,diagnostic,0.924215072947955,0.9520313223865431,0.0,0.0,85794.5,129.0,1277674.5607979817,85659.36694762146,0.06283080410774125,25553.491215959635,1713.1873389524292,27266.678554912065,0.19188602442333785,39534.74722521916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.022610772202666392,0.0033886895379001414,0.0,0.002104737910827183,1368080.380390889,1.007957350974375,5387.0,1111803.2805394505,1.005224855383467,1.00060502609476,298.0,76.11557064456545,1.0222984562607205,1.0181279250947146,5093.5,1111727.7859994816,1.0044369946756064,1.000604937291734,13765.0,32879.2371471447,23157.0,57556.285569900225,1467.5,9684.006888278805,36932.0,0.6269610258889213,0.37303897411107867,0.37303897411107867,57551.807863388865,32859.356162586235,1467.5,1.0,1.0,9684.006888278818,0.0,0.0,0.0,0.0,0.0,0.0,24969.5,5666.456572523915,27852.5,957886.9732539661,0.9986486284718892,0.3284825806249144,40973.0,16116.0,274908.36066225916,49160.88335949553,0.28699457069385603,0.05132221726796719,0.3062159170255525,0.3107032858181877,0.6937840829744475,1799358.644081763,1.0024136728643431,0.4413706294950629,73715.68231429846,16669.164345321726,9020.1372713304,7605.1310932062315,17966.539228547976,21874.16093084677,2830.783698712284,2830.783698712284,31155.857883933335,9304.250081224636,9684.006888278805,9490.326750513232,1247.2582438821808,12799.067894463806,50.99623617878396,1467.5,9684.006888278805,2820.616547627009,1263.0,722.5,0.2945877605698268,0.7365214978843292,5.5237241101921,7.235278448434428,4.25413425054432,2.5,165220.81875559155,0.4408562956932326,0.6,16732.025331255434,16732.025331255434,42684.5,21801.5,0.810419660624756,41.53931070646574,1.551270820238503,41.702152639717816,0.17075227865925685,0.009907564269586373,882.861857755284,216.3622708246798,66136.79305313519,18599.08148564397,18599.08148564397,0.0,17783119.35441654,129768069.29112515,127894209.79400863,1862014.5078450036,129768069.29112515,17783119.35441654,17779738.219291843,0.014355000547512209,0.10482489309243881,0.10482489309243881,0.1496186532614303,0.14962442783487861,7.300890098200157,996.0,0.014958250868410176,0.030507084529579842,0.014958250868410176,0.030507084529579842,0.0,0.0,835741.6762695222,2720846.953261992,2655327.937747012,0.7649944610853979,86443.40114890353,90425.46132947713,86443.40114890353,32864.56954859835,57551.807863387985,31397.033746536054,54982.54880220054,21256.004723058963,65189.87602441449,89.02857424928514,0.7540825229950927,1.0003994452668084,167.8810221447202,32.47561182518257,110.59592322588287,1.0019458708785303,1.001699402990536,89.11075374413629,90425.46132947713,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.003325246694646e-06,0.00025636601420309346,1700.5,53.0,0.5,0.5,0.0,1797.0,362.0,0.0,0.0,658.6709531672495,658.6709531672495,1797.0,362.0,90.21818190165381,89.11075374413629,0.0,0.0,0.0,0.0,828771.5700618883,1801672.5312400032,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,157.14129432279537,1560.0,1091.0,1086.0,6.0,0.0,0.0,0.0,8054.970096744875,7893.870694809972,469.0,231.0,215.0,20.0,0.0,0.0,1689.4051121842194,1655.6170099405454,8205.26211219525,6413.75093319939,1796.3137031527278,31155.857883933335,1796.313703152728,941924.9095762537,20080.06381092023,907648.8152287658,1808969.4726947076,9629.07554694939,0.010052413088194717,56713.77837131906,24437.467085537697,32333.945748697366,9685.639447294887,9685.639447294887,7605.1310932062315,8054.97009674473,8054.97009674473,1776.1130469375057,0.0,29645.803177658658,5698.734166718768,1696.968032687937,514.2329058105586,1189.2144449336188,1139.7468333437505,4558.987333374999,5698.734166718749,1.25,remaining_schedule,20414.67130905395,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.0,1.0,0.5,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,9117.974666749999,100,1.0,1.0,1.0,1.0,5.682582444050459,6.730974534159575,5.682582444050459,6.730974534159575,3.0895085709970855,3.1562549014886274,3.0895085709970855,3.1562549014886274,1,2279.4936666875,17381.183900141314,19660.677566828814,2.1562549014886265,0.0,19660.677566828814,2.1562549014886265,9117.974666749999,9117.974666749999,0.0,0.0,0.0,0.9254829546786748,0.9517939519436875,-0.0005846524738910563,0.85,diagnostic,0.9254829546786748,0.9517939519436875,0.0,0.0,85810.5,128.5,1284552.1970785707,84994.65468785635,0.06206042135632757,25691.043941571414,1699.8930937571272,27390.93703532854,0.1919961813254496,38967.68535167873,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.025981083298218542,0.006759000633452292,0.0,0.002067429325360927,1370794.1813948445,1.0099567917310923,5355.0,1116853.8248821623,0.9992535920880762,1.0051504345697015,299.0,75.94223978287351,1.0257289879931388,1.015809437706722,5053.5,1116780.6697212597,0.9965490041411951,1.0051527595763294,13866.5,33135.35615713772,23050.5,57372.596236114056,1465.0,9732.10348542581,36937.0,0.6243880835251541,0.37561191647484593,0.37561191647484593,57372.59623611492,33128.1322533909,1465.0,1.0,1.0,9732.103485425812,0.0,0.0,0.0,0.0,0.0,0.0,24907.5,5688.761962049313,27673.0,959767.7469703993,1.000609436108725,0.32583204350732226,41333.0,16293.0,271369.15736251103,49326.0885699559,0.2827446100570834,0.051393775968882595,0.30654191614510024,0.3104999051489097,0.6934580838548998,1795023.3750482486,0.9999985162367115,0.44204822909029073,73893.0131875746,16656.538467248232,9072.61513621912,7595.586395265202,18012.96490513302,22046.428733883746,2849.4049376596363,2849.4049376596363,31410.94812201764,9374.887656463245,9732.10348542581,9537.461415717291,1262.6262282839762,12804.694231801986,50.95011030608777,1465.0,9732.10348542581,2855.3145577607556,1272.0,727.5,0.30069177917171425,0.7585713670446873,26.20965462190508,26.168662681276857,12.707968690174944,16.0,165264.506724407,0.44340437553760564,0.6,16863.24551669643,16863.24551669643,42632.0,21902.5,0.8109743162147771,39.83735741159667,1.4299168541249185,46.28591400256175,0.17106596988647843,0.009937259765003793,869.7718569828958,219.4440509394227,66245.50527985228,18485.93331697552,18485.93331697552,0.0,17766249.454367585,129764110.53211488,127898950.15335868,1858288.4051792931,129764110.53211488,17766249.454367585,17765304.322202086,0.014309633503223467,0.10442212194200243,0.10443396480132433,0.14955271499470008,0.14955279493665125,7.299555685455437,996.0,0.014940091731508533,0.030586511091262866,0.014940091731508533,0.030586511091262866,0.0,0.0,835039.9350456193,2718221.768207996,2653115.379295241,0.7649945672954692,86393.399606037,90522.00973351198,86393.399606037,33129.11622688749,57372.596236114056,31631.09600437287,54706.11555999582,21240.173439912993,65170.61850883911,93.10551694970448,0.7540503627507336,0.9994504194904902,117.87947927818459,16.644328679212776,91.33840765050263,1.001366314327691,1.0014034944379915,94.09570580120159,90522.00973351198,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.288776948088378e-06,0.000513218881137989,1717.5,53.0,1.0,1.0,0.0,1799.5,359.0,0.0,0.0,661.6488886921194,658.320717565573,1799.5,359.0,95.17431158300997,94.09570580120159,0.0,0.0,0.0,0.0,827184.7834385452,1798421.5740825743,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,155.96419435029486,1560.0,1090.0,1084.0,6.0,0.0,0.0,0.0,8043.300854817113,7882.434837720766,470.0,231.0,217.0,20.0,0.0,0.0,1690.9765701784943,1657.1570387749348,8205.741603456529,6420.895090084132,1795.6507382888199,31410.94812201764,1795.6507382888199,943364.7141498349,20201.74503557623,912618.4713927693,1807711.6874376764,9608.560336923885,0.010011339063283014,56890.93799242572,24448.80302866109,32611.197879054813,9733.520915457888,9733.520915457888,7595.586395265202,8043.300854816967,8043.300854816967,1776.5500388772762,0.0,29985.675132624325,11397.468333437577,4311.480900553765,1217.1865987933038,3074.8042547768646,2279.4936666875,9117.974666749999,11397.468333437499,1.25,remaining_schedule,17381.183900141314,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.0,1.0,0.75,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,13676.962000124997,100,1.0,1.0,1.0,1.0,4.0995967806869125,4.5081649928414045,4.0995967806869125,4.5081649928414045,2.269074763171846,2.303537425416685,2.269074763171846,2.303537425416685,1,3419.24050003125,14409.19133313352,17828.43183316477,1.3035374254166847,0.0,17828.43183316477,1.3035374254166847,13676.962000124997,13676.962000124997,0.0,0.0,0.0,0.9263325933679134,0.9524105266663662,3.192224878756367e-05,0.85,diagnostic,0.9263325933679134,0.9524105266663662,0.0,0.0,85626.5,131.0,1279341.327031744,84884.69032643785,0.06222186737855705,25586.82654063489,1697.6938065287568,27284.52034716365,0.19523760020329428,39412.48203183217,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02929557416093098,0.010073491496164731,0.0,0.0021301080600080358,1360759.2917099854,1.0025634097565765,5366.0,1113328.7855682047,1.0013062138458668,1.0019779560238422,299.5,76.22952545228603,1.0274442538593482,1.0196521936636371,5052.0,1113252.2579750651,0.9962532044961546,1.0019770305368088,13983.0,33233.9699499534,22899.5,57291.30787548146,1473.0,9747.133397695115,36874.5,0.620937520706915,0.37906247929308506,0.37906247929308506,57291.30787548229,33230.0122717701,1473.0,1.0,1.0,9747.133397695114,0.0,0.0,0.0,0.0,0.0,0.0,24951.5,5675.229005479566,27602.5,961134.3942048282,1.0020342392685708,0.32553701322464457,41171.5,16155.0,273191.6770346813,46878.96143662372,0.28423878979037054,0.04877461645247637,0.3057779199331094,0.3097088966955311,0.6942220800668906,1800807.651900759,1.0032209078503345,0.44046127540476687,73902.35490366616,16690.325062248674,9057.93774496638,7624.145742185255,18004.329484495753,22049.252609473337,2843.651444444462,2843.651444444462,31507.61086106352,9375.073654085918,9747.133397695115,9552.190729741214,1260.293591237591,12712.831249395218,50.866995409160026,1473.0,9747.133397695115,2926.3916386515157,1278.5,732.0,0.25364089092047337,0.7154540074472342,87.61409577888344,74.2956148025801,28.990782362252524,53.0,169632.7010261497,0.4426603656655512,0.6,17171.429600420266,17171.429600420266,42650.5,22295.5,0.8108272566904626,39.61197821163715,1.3411996815151528,45.88565465627207,0.1784505737008606,0.009938454796057938,878.5496198584653,219.9751294051544,66191.73696108596,18344.69228466854,18344.69228466854,0.0,17775657.220335454,129773554.06713274,127900394.45851281,1866025.5885490826,129773554.06713274,17775657.220335454,17774052.30866473,0.014370338042261559,0.1049256672433852,0.1049256672433852,0.1495909942436653,0.1495909942436653,7.300226533511225,996.0,0.014951492267563881,0.030433247928313107,0.014951492267563881,0.030433247928313107,0.0,0.0,835361.4213701624,2719770.0226969495,2654129.0111872656,0.7649963807492051,86537.81784521815,90494.11648954087,86537.81784521815,33230.012271770174,57291.30787548146,31757.72243789635,54666.52498236256,21302.032203785526,65238.370424912995,89.66115286464785,0.7540783054828667,0.9999796586901989,262.2977184593328,78.5030925517458,159.09032372439106,1.0030402334065789,1.0024445618248548,92.15420072927958,90494.11648954087,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.179440188814409e-06,0.0007694208903045259,1728.0,53.5,0.0,0.0,0.0,1809.0,359.0,0.0,0.0,656.0805217177943,652.1081134240603,1809.0,359.0,94.61440072927957,92.15420072927958,0.0,0.0,0.0,0.0,826077.788060778,1801975.38659254,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,156.90587432829525,1560.0,1086.0,1079.0,6.0,0.0,0.0,0.0,8009.927426046543,7849.728877525607,474.0,232.0,222.0,19.5,0.0,0.0,1688.5964393542167,1654.8245105671422,8182.770465892401,6382.330011809583,1798.032668769552,31507.61086106352,1798.032668769552,941613.1884306406,20147.77600300513,913609.797080021,1810882.5701573573,9582.144596696888,0.00996961991421028,54620.91376648855,24473.130309304368,30019.775791635257,9748.718941116284,9748.718941116284,7624.145742185255,8009.927426046399,8009.927426046399,1777.215505136234,0.0,27406.883936186692,17096.20250015646,7066.741460629555,1965.655730896041,5121.378925030901,3419.24050003125,13676.962000124997,17096.202500156247,1.25,remaining_schedule,14409.19133313352,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.0,1.0,1.0,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,18235.949333499997,100,1.0,1.0,1.0,1.0,3.1499557524311417,3.657193006434656,3.1499557524311417,3.657193006434656,1.8605245751571011,1.8950815554200782,1.8605245751571011,1.8950815554200782,1,4558.987333375,11763.674560615917,16322.661893990917,0.8950815554200782,0.0,16322.661893990917,0.8950815554200782,18235.949333499997,18235.949333499997,0.0,0.0,0.0,0.9249068507545329,0.9526451057689287,0.00026650135135009023,0.85,diagnostic,0.9249068507545329,0.9526451057689287,0.0,0.0,85633.5,130.0,1284212.8742526886,85952.20754258736,0.06273127864999115,25684.257485053797,1719.0441508517474,27403.301635905544,0.19276944436882368,39783.12567377184,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03277378599755558,0.013551703332789329,0.0,0.002115962045008482,1367960.6966196352,1.0078691718448762,5362.0,1117812.3276425893,1.000559805933943,1.006013071599468,299.0,75.85074492910745,1.0257289879931388,1.0145855952677458,5043.5,1117732.7248576144,0.9945770065075922,1.0060096519577264,14213.5,33601.451783352415,22644.5,57062.40323346428,1467.0,9858.532042329785,36813.5,0.6148768203553768,0.38512317964462317,0.38512317964462317,57046.20051331441,33564.839495389475,1467.0,1.0,1.0,9858.532042329774,0.0,0.0,0.0,0.0,0.0,0.0,24971.5,5704.994365880941,27234.5,958411.5083376281,0.9991954844752703,0.31941100560916685,41799.5,16415.0,269242.5680217799,48811.7137781871,0.28092585040927054,0.0509298076593961,0.3056938099631924,0.3098026721733592,0.6943061900368076,1797959.6418098013,1.0016342957177162,0.44028674165068193,73829.80449225882,16794.22128700032,9255.13005615903,7612.502597816509,18127.243013252417,22405.477394014808,2836.849515629754,2836.849515629754,31823.966459476527,9524.521629478859,9858.532042329785,9661.361401483195,1299.4691800424919,12839.25307766724,50.15412999591909,1467.0,9858.532042329785,2967.4264795248337,1293.0,738.0,0.3096984609970619,0.7667728347799649,221.5087487791645,155.04744738446453,57.535062074440816,120.5,176457.3749698953,0.44253209137873717,0.6,17660.065732454612,17660.065732454612,42631.0,22694.5,0.8106670759193129,39.13181763791491,1.3569640121477484,41.98912049320178,0.17479272150462405,0.01008059827895942,877.5636918725502,216.34145468768764,66222.40861826894,18198.34167236422,18198.34167236422,0.0,17789338.19203776,129820537.15729642,127946065.2212852,1863752.1844481267,129820537.15729642,17789338.19203776,17785303.50192313,0.014387364942831833,0.10494749783481838,0.10494749783481838,0.1495525086221342,0.1495525086221342,7.299089821061239,996.0,0.01502781206221144,0.030477512189206912,0.01502781206221144,0.030477512189206912,0.0,0.0,836120.4807097765,2721691.5592216216,2656522.2910745656,0.7650011867531412,86591.70591104684,90723.61434767203,86591.70591104684,33566.25822272463,57045.20051331361,32111.78955888629,54530.809549376005,21330.999994142272,65282.490643324854,90.53016388055511,0.7540614546802127,1.0007492894973102,316.1857842880272,107.47088290849206,203.2105421362503,1.0036648377642172,1.00312250752959,93.60256159983427,90723.61434767203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.284979214007773e-06,0.0010251055513889563,1723.5,55.0,1.0,1.0,0.0,1806.5,359.5,0.0,0.0,644.5410226696688,644.5410226696688,1806.5,359.5,93.60256159983427,93.60256159983427,0.0,0.0,0.0,0.0,825340.1940783714,1800310.5458885327,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,158.37281576894873,1560.0,1095.0,1089.0,6.0,0.0,0.0,0.0,8077.0889272780605,7915.547148732494,465.0,231.0,214.5,20.0,0.0,0.0,1682.582007267332,1648.9303671219957,8223.558109555519,6442.848881371385,1788.8491856048058,31823.966459476527,1788.8491856048063,941290.9862459053,20135.099521553115,910645.2259024442,1810359.9965020348,9629.610567817152,0.010047469676694287,56401.27321931413,24623.96790169007,32413.1835850766,9859.354040866285,9859.354040866285,7612.502597816509,8077.088927277914,8077.088927277914,1776.3590049046525,0.0,29694.162138976484,22794.93666687529,10017.834786517531,2717.2783911016377,7244.0307719136335,4558.987333375,18235.949333499997,22794.936666874997,1.25,remaining_schedule,11763.674560615917,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.0,1.0,1.5,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,27353.924000249994,100,1.0,1.0,1.0,1.0,2.3145503722251015,2.654299238392498,2.3145503722251015,2.654299238392498,1.4619106196914775,1.4832874723643235,1.4619106196914775,1.4832874723643235,1,6838.4810000625,6381.327789264126,13219.808789326627,0.4832874723643236,0.0,13219.808789326627,0.4832874723643236,27353.924000249994,27353.924000249994,0.0,0.0,0.0,0.925045610367676,0.9518150172100198,-0.00056358720755878,0.85,diagnostic,0.925045610367676,0.9518150172100198,0.0,0.0,85620.0,129.0,1288750.8650267674,85546.7298763252,0.06224760211587029,25775.01730053537,1710.9345975265044,27485.951898061878,0.194270477232326,40097.33947355121,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03973086905112006,0.02050878638635381,0.0,0.0021529355018081223,1372558.7204293052,1.011256846988341,5372.5,1122651.4899447213,1.0025191267027431,1.01036823964615,308.5,76.44747177083104,1.0583190394511148,1.022567460949991,5052.0,1122578.6430553836,0.9962532044961546,1.0103711959754829,14594.0,34392.5662910284,22013.5,55825.19046759787,1473.5,10061.73480480197,36626.0,0.6010567142283623,0.3989432857716377,0.3989432857716377,55819.06593402322,34367.54159907442,1473.5,1.0,1.0,10061.734804801974,0.0,0.0,0.0,0.0,0.0,0.0,24681.5,5665.834234139294,26559.5,958969.3932005563,0.9997771094151271,0.31214840507389263,42176.5,16312.0,276828.120056618,49380.76934055487,0.2886725290915754,0.051493582267257525,0.3051743808758924,0.3086594544345734,0.6948256191241076,1794264.8700888394,0.9995759569294006,0.439210054541613,73297.28399961622,16910.811547833015,9318.257976855162,7602.26589032245,18196.213386408523,22958.696237224787,2848.6924581159783,2848.6924581159783,32585.773933178614,9700.004391126779,10061.73480480197,9860.500108705937,1365.2131707414505,12772.57647296382,51.49810457594261,1473.5,10061.73480480197,3614.2437447783814,1326.0,757.5,0.30213936124332197,0.7475430688350642,840.5131476596946,361.27793928885217,147.217696931175,298.5,204613.40572853733,0.4420496780190092,0.6,18280.698565937637,18280.698565937637,42172.5,23306.0,0.8105124195047515,35.44627216335509,1.241985216150288,42.8521716984731,0.17658662675399928,0.01028239292997304,890.9628581686286,209.63406150828172,65747.23328371391,17866.49503173201,17866.49503173201,0.0,17767289.788869094,129752607.9442398,127889736.63073266,1856180.8976441494,129752607.9442398,17767289.788869094,17765351.90636994,0.014324279789631822,0.10456929408933485,0.10462637738889757,0.14953950029844965,0.14954505654461114,7.300048044267533,996.0,0.01500511983322873,0.03051122092395245,0.01500511983322873,0.03051122092395245,0.0,0.0,835301.8568554625,2718166.7420280883,2653941.2069569663,0.7649919063731442,86282.1913811091,90294.69341071395,86282.1913811091,34380.8635865525,55819.06593402266,32951.46194426921,53214.567717076075,21230.021538802874,65051.88664202981,96.06610366472509,0.7540063772239445,0.9995089440967451,6.671254350294475,6.4924275690937066,-27.39345915879676,1.0000773249971775,0.9995790755657376,91.5150368613664,90294.69341071395,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.153605598013316e-06,0.0015395664972337885,1754.0,53.0,0.0,0.0,0.0,1830.5,358.0,0.0,0.0,651.4835775207698,651.4835775207698,1830.5,358.0,91.94145489124847,91.5150368613664,0.0,0.0,0.0,0.0,821605.7601469469,1796659.5681076157,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,159.36891722060204,1560.0,1092.0,1084.5,6.0,0.0,0.0,0.0,8035.785149092997,7875.0694461111325,468.0,231.0,219.5,19.5,0.0,0.0,1689.788586259565,1655.9928145343838,8218.704724541301,6417.615169436045,1792.2809052788675,32585.773933178614,1792.2809052788675,943176.1119396605,20167.14809909215,909222.4425030139,1806381.742202065,9632.988114990789,0.010045146574324685,56979.030574149045,24703.43111582038,32126.52648521179,10062.726033313113,10062.726033313113,7602.26589032245,8035.785149092855,8035.785149092855,1778.040279573574,0.0,29555.256769595602,34192.40500031287,15812.840841812305,4340.9210552336535,11446.421003239015,6838.4810000625,27353.924000249994,34192.405000312494,1.25,remaining_schedule,6381.327789264126,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.0,1.0,2.0,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,36471.898666999994,100,1.0,1.0,1.0,1.0,1.9228621845689986,2.136410157455288,1.9228621845689986,2.136410157455288,1.2636395971291006,1.2775437573453226,1.2636395971291006,1.2775437573453226,1,9117.97466675,1004.573126807033,10122.547793557034,0.27754375734532244,0.0,10122.547793557034,0.27754375734532244,36471.898666999994,36471.898666999994,0.0,0.0,0.0,0.9236714695433946,0.9519877118759847,-0.0003908925415938569,0.85,diagnostic,0.9236714695433946,0.9519877118759847,0.0,0.0,85563.0,127.0,1283322.7424088558,84961.58034203105,0.06209351297047592,25666.454848177123,1699.2316068406212,27365.686455017745,0.19755605591518904,40075.47762360885,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.047011696547659784,0.027789613882893534,0.0,0.0020589100027904343,1370063.2447613159,1.009418261273802,5366.0,1118774.6818715609,1.0013062138458668,1.0068791748888244,314.5,78.03032034032171,1.0789022298456261,1.04373976927203,5051.5,1118692.9228739343,0.9961546046144745,1.006873873296805,15001.5,35741.4924984878,21384.5,54424.90018671483,1467.0,10253.88694515715,36410.0,0.5877472916617628,0.41225270833823724,0.41225270833823724,54420.81233092084,35738.77141088816,1467.0,1.0,1.0,10253.886945157132,0.0,0.0,0.0,0.0,0.0,0.0,24781.0,5697.9629838064775,25940.5,959514.089495109,1.0003449845639465,0.30532528182087815,42339.5,16350.5,275093.5950425642,48572.16119693807,0.2867009437947044,0.05062162372466721,0.3040195249506408,0.3079642085858593,0.6959804750493592,1797120.3937793765,1.001166754850647,0.43682191650468133,72973.66960378371,17094.08481091159,9564.099110940684,7539.317826413228,18375.116287120727,24091.625321089974,2867.5610020553,2867.5610020553,33886.32829368789,9887.141491514241,10253.88694515715,10048.809206254004,1439.6758957944787,12719.757363342389,52.53144931799537,1467.0,10253.88694515715,4899.1135207001935,1363.0,778.5,0.2743177552713276,0.6989920566228973,2199.624477586901,610.6882524859525,275.992593582992,518.0,269449.98806333845,0.4425969878818369,0.6,19152.319419218547,19152.319419218547,42171.5,24067.0,0.8107279230894504,32.45504712390446,1.0976886843655604,44.303339873858036,0.18290837113622324,0.01047281047383226,874.9912564356725,210.30332337313962,65433.27549750435,17735.845259887083,17735.845259887083,0.0,17776788.298863016,129780598.96358629,127912727.90002218,1860784.804125788,129780598.96358629,17776788.298863016,17776177.567919124,0.014365337862473704,0.10480584660041081,0.10480584660041081,0.14965868717331576,0.14965868717331576,7.299883573546076,996.0,0.014983281561720152,0.03058954852095086,0.014983281561720152,0.03058954852095086,0.0,0.0,835647.2968402447,2720011.949303606,2655030.363660142,0.7649791871385428,86142.63552202981,90158.59669703408,86142.63552202981,35741.065816603616,54416.64104949696,34343.53465488371,51888.36033126459,21208.459885333898,64958.79373724551,101.22721081003695,0.753944426471598,1.0000432881530044,-132.88460472899897,-15.06922589988244,-120.48636394309142,0.9984597646640233,0.9981486217463414,94.83378441917083,90158.59669703408,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.329900103377277e-06,0.002051658493131056,1764.5,53.0,0.0,0.0,0.0,1840.0,357.5,0.0,0.0,668.100671159163,660.6854851226258,1840.0,357.5,95.61315974778753,94.83378441917083,0.0,0.0,0.0,0.0,818739.9209883448,1800248.850927742,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,159.83975720960223,1560.0,1090.0,1085.0,5.5,0.0,0.0,0.0,8033.8592357871585,7873.18205107141,470.0,231.0,220.5,18.0,0.0,0.0,1682.8209854646416,1649.164565755359,8201.346887978198,6407.398684498991,1792.5049792299947,33886.32829368789,1792.5049792299947,940789.3511999934,20159.230734691257,909169.7442238095,1807325.4438662343,9601.472628290954,0.010006598895638099,56060.23869470929,25005.74062715425,31348.339802868486,10255.544422639934,10255.544422639934,7539.317826413228,8033.85923578701,8033.85923578701,1772.6065576424576,0.0,28689.74496526325,45589.87333375031,21567.962192284867,5913.429725603706,15708.817198538873,9117.97466675,36471.898666999994,45589.873333749994,1.25,remaining_schedule,1004.573126807033,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.04,1.0,0.05,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,911.7974666749999,100,1.0,1.0,1.0,1.0,47.10619922444589,54.113693092071856,47.10619922444589,54.113693092071856,23.53668485505821,24.180880811337474,23.53668485505821,24.180880811337474,1,253.02379700231256,23208.2341259683,23461.25792297061,23.180880811337474,0.0,23461.25792297061,23.180880811337474,1012.0951880092499,1012.0951880092499,0.0,0.0,0.0,0.9244218899747665,0.9526906027466917,0.00031199832911310565,0.85,diagnostic,0.9244218899747665,0.9526906027466917,0.0,0.0,85417.5,130.0,1266653.3643686315,84395.68646430777,0.0624667819516077,25333.067287372633,1687.913729286155,27020.98101665879,0.18771947117457893,39689.082393665834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01978256723245324,0.0005604845676869911,0.0,0.0021083757387791997,1352113.0173245901,0.9961931145968649,5333.5,1100276.3840162358,0.9952416495614853,0.9902310050801733,297.5,76.28229947463146,1.020583190394511,1.0203581031827336,5022.0,1100201.2914333367,0.990337211595346,0.9902305745045505,13742.5,32817.90098210772,23202.5,57636.976797219264,1466.5,9685.830208871526,36930.0,0.6281040544586126,0.3718959455413874,0.3718959455413874,57621.552277573384,32807.1764272515,1466.5,1.0,1.0,9685.830208871514,0.0,0.0,0.0,0.0,0.0,0.0,24935.0,5698.074432323454,27952.0,951019.4079506928,0.991488822709256,0.3323529298038367,40677.0,15913.0,268239.06236502144,47076.755593033,0.2820542463408157,0.049501361591007376,0.30675660142398997,0.3115282195110703,0.69324339857601,1800970.0678364118,1.0033113889532124,0.44249494667862405,73760.72994244634,16621.940035048887,8990.628026231469,7611.5905343014565,17976.228560612242,21809.984637622038,2880.6472402621453,2880.6472402621453,31106.612816530862,9328.191569570008,9685.830208871526,9492.113604694096,1226.9445959686368,12852.8519755395,50.53001770352227,1466.5,9685.830208871526,2849.2158848280865,1265.5,721.0,0.2865597130703545,0.7471743085584395,0.07847270288389498,0.21014439952856712,0.18903943412440524,0.0,165088.26568961274,0.44041792789339096,0.6,16732.357140106484,16732.357140106484,42701.0,21805.0,0.8102216082765914,41.88936707819546,1.3967078264031454,48.11846722714009,0.1771462243065671,0.009980988321939934,880.9227968304326,212.92754648988947,66119.19115163377,18624.670080633015,18624.670080633015,0.0,17776514.097450823,129756589.16979778,127901659.91023383,1863645.031446638,129756589.16979778,17776514.097450823,17776514.097450823,0.014388953162046192,0.10500558539732535,0.10500558539732535,0.14964215563228683,0.14964215563228683,7.300424617062523,996.0,0.014989578670351649,0.03053027601132249,0.014989578670351649,0.03053027601132249,0.0,0.0,835552.0009973453,2719750.555338921,2654729.900162425,0.7649884422335036,86314.10930867569,90380.08722896977,86314.10930867569,32807.66642725155,57617.17822939463,31346.475178550536,55074.189269114955,21263.834939168453,65048.596549171954,91.8993599696159,0.7540491927190925,1.000027862797352,38.58918191687553,40.30582793467329,-30.683552016649628,1.0004472784616096,0.9995285204143478,82.79163581904061,90380.08722896977,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.652008989235568e-06,5.129225354189081e-05,1721.5,47.0,8.0,8.0,0.0,1805.5,361.5,0.0,0.0,655.3796349559765,655.3796349559765,1805.5,361.5,97.59996229537684,82.79163581904061,0.0,0.0,0.0,0.0,829693.3744992721,1802484.615790898,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,160.31059719860244,1560.0,1090.5,1084.5,6.0,0.0,0.0,0.0,8037.087051287721,7876.345310261961,469.5,232.0,215.5,21.0,0.0,0.0,1692.2755969448096,1658.430085005924,8213.882636568036,6419.774186410255,1798.6706026631828,31106.612816530862,1798.6706026631828,938483.5886382606,19931.602489602632,908635.921193653,1808859.5940468088,9618.244711475796,0.010113615590876007,54677.03444872382,24399.11422701971,30051.92120914132,9688.22391474589,9688.22391474589,7611.5905343014565,8037.087051287575,8037.087051287575,1777.310605866658,0.0,27225.923083127986,1265.118985011565,86.93825109202601,50.754505381186306,35.46196680217032,253.02379700231256,1012.0951880092499,1265.1189850115625,1.25,remaining_schedule,23208.2341259683,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.00045858984244318,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.04,1.0,0.1,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,1823.5949333499998,100,1.0,1.0,1.0,1.0,24.77033724009915,27.787864357943334,24.77033724009915,27.787864357943334,11.830651078347675,12.293130048429115,11.830651078347675,12.293130048429115,1,506.0475940046251,22353.397565150924,22859.445159155548,11.293130048429113,0.0,22859.445159155548,11.293130048429113,2024.1903760184998,2024.1903760184998,0.0,0.0,0.0,0.9249345040693939,0.9519589193185587,-0.00041968509901990636,0.85,diagnostic,0.9249345040693939,0.9519589193185587,0.0,0.0,85754.0,130.0,1283658.3781665564,85223.55763138786,0.06225778527912973,25673.16756333114,1704.471152627757,27377.638715958896,0.18956390345434895,39059.71373799913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0207862315259491,0.0015641488611828486,0.0,0.0021369049411501992,1366627.501930864,1.0068869171425296,5316.5,1115716.6407669834,0.9920694159358089,1.0041269872016645,297.0,75.08395080131442,1.0188679245283019,1.0043288960445302,5019.0,1115640.3255524084,0.9897456123052653,1.0041263986092526,13760.0,33004.99505197818,23181.5,57599.79261670025,1469.0,9722.407634268631,36934.5,0.6276563983840605,0.3723436016159395,0.3723436016159395,57582.373568671355,32994.193842030734,1469.0,1.0,1.0,9722.407634268635,0.0,0.0,0.0,0.0,0.0,0.0,24967.5,5715.648531758179,27857.0,960232.771586444,1.0010942492526402,0.3284578497725072,41093.5,16290.5,274062.6088362796,48229.07491391505,0.28541268007702797,0.05022644127656007,0.306716018474507,0.31004908592273356,0.693283981525493,1796225.9873957606,1.0006684855417562,0.44241036391696026,73833.18211582146,16707.58170409539,9039.695825829807,7632.328903513344,18029.34602564943,21851.859097713852,2810.964967127864,2810.964967127864,31283.94836788584,9360.609399271563,9722.407634268631,9527.95948158326,1249.2887543558336,12859.581403882861,50.95560449762628,1469.0,9722.407634268631,2821.721963548992,1265.0,717.0,0.30475380944018393,0.7487430764153173,0.8133905181237471,1.546895720725142,1.1319057779331483,0.0,165717.43461667578,0.4443286033138799,0.6,16765.748003211836,16765.748003211836,42737.0,21826.0,0.8113349142025427,41.02718886146112,1.4106268658954675,47.9964734567056,0.1743196402760294,0.00992255186817014,882.4474137011379,215.18550562544166,66224.13983306682,18305.63994712857,18305.63994712857,0.0,17772664.29577541,129797174.5521948,127932300.67092064,1857428.5905072473,129797174.5521948,17772664.29577541,17770938.4458761,0.014343967490210474,0.10469905240973892,0.10469905240973892,0.14963085687968927,0.14963116983854943,7.299434776252049,996.0,0.014954645209881563,0.030384179137564683,0.014954645209881563,0.030384179137564683,0.0,0.0,835274.8943294596,2719562.575543496,2653856.1953276703,0.7650072911632028,86846.49352540597,90681.76032826834,86846.49352540597,32995.693842030756,57576.60907915934,31517.260964051522,55100.80648282741,21350.987760133437,65499.70141653552,89.29543983788162,0.7540875708929242,0.999811290024954,570.9733986471547,127.45864889965742,420.42131534691725,1.0066180232562871,1.006460140841958,91.56287202911957,90681.76032826834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.151427137265987e-06,0.00010260672826506083,1706.0,53.0,0.0,0.0,0.0,1799.0,359.5,0.0,0.0,666.2775358003175,666.2775358003175,1799.0,359.5,92.52446773555081,91.56287202911957,0.0,0.0,0.0,0.0,829148.4235529313,1799607.952723988,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,159.60433721510213,1560.0,1094.0,1088.0,6.0,0.0,0.0,0.0,8069.462062280508,7908.072821034891,466.0,231.5,216.0,20.0,0.0,0.0,1686.7142351106688,1652.979950408466,8223.63030781977,6432.950606802378,1796.2909082875021,31283.94836788584,1796.2909082875021,940299.8080412536,20193.85027951889,910860.4604446709,1808039.2367272559,9629.704399183354,0.010028510465513153,55773.44938799506,24473.753130180776,31341.091561689977,9723.285491023133,9723.285491023133,7632.328903513344,8069.462062280358,8069.462062280358,1770.8697693425365,0.0,28595.716724284415,2530.237970023143,430.1636738929503,160.60576321870937,264.980567039165,506.0475940046251,2024.1903760184998,2530.237970023125,1.25,remaining_schedule,22353.397565150924,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.04,1.0,0.25,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,4558.987333374999,100,1.0,1.0,1.0,1.0,9.92615128379466,11.363277830471658,9.92615128379466,11.363277830471658,5.055623632402679,5.229689214347885,5.055623632402679,5.229689214347885,1,1265.1189850115634,20139.121518069027,21404.24050308059,4.229689214347885,0.0,21404.24050308059,4.229689214347885,5060.475940046249,5060.475940046249,0.0,0.0,0.0,0.9253398243555286,0.9519548765731132,-0.0004237278444654269,0.85,diagnostic,0.9253398243555286,0.9519548765731132,0.0,0.0,85942.0,128.0,1282703.2343732687,82843.20054822645,0.060666703401403614,25654.06468746536,1656.864010964529,27310.92869842989,0.19099594672843082,38507.5962659347,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02290360218932864,0.003681519524562391,0.0,0.0020832480664971045,1366590.4628008609,1.0068596279101896,5371.0,1115764.3426233055,1.0022392237357716,1.0041699181032238,294.0,75.70098001648789,1.0085763293310464,1.0125823278883372,5069.5,1115684.5960848415,0.9997042003549595,1.0041662440767196,13813.5,33071.41967447552,23119.5,57247.98020725051,1467.0,9749.168989830332,36918.0,0.6262452454748657,0.3737547545251343,0.3737547545251343,57245.57822717128,33056.041794069766,1467.0,1.0,1.0,9749.168989830325,0.0,0.0,0.0,0.0,0.0,0.0,24934.5,5677.031187205293,27744.5,958542.655944393,0.9993322129007318,0.3258663701278352,41193.5,16281.0,271157.58873881993,47862.77876385985,0.2828852603034813,0.049932862629575525,0.30642740298479865,0.3104013870411778,0.6935725970152014,1794466.2977495117,0.9996881712685569,0.4418101433190505,73740.87497050254,16696.672901957594,9076.15822640108,7590.751413770988,18009.04448652702,21915.403130599952,2817.945808289254,2817.945808289254,31342.454263129668,9388.766768908274,9749.168989830332,9554.18561003372,1230.2608152710154,12838.279150983279,50.10278546913014,1467.0,9749.168989830332,2819.670594072397,1268.0,722.0,0.32552716217904343,0.742504151887988,8.439933364697342,9.89989347156028,5.8325760744815955,4.5,166480.75922752218,0.4397738016104852,0.6,16795.72974392044,16795.72974392044,42762.5,21919.0,0.8100036540010866,41.830076168984476,1.4493579698119006,44.267651478981826,0.17512419032221196,0.009967407867332278,888.480141459345,215.49535761555262,66147.76246964712,18385.24094486343,18385.24094486343,0.0,17771209.112018548,129717825.14966941,127852654.57226253,1862936.3205358675,129717825.14966941,17771209.112018548,17771209.112018548,0.014345992606815908,0.10476938033136099,0.10476938033136099,0.1495532027050145,0.1495532027050145,7.2996711247292065,996.0,0.014982929615751425,0.030429050394305525,0.014982929615751425,0.030429050394305525,0.0,0.0,835219.564119543,2718779.53996311,2653681.741669512,0.764992801876262,86338.79902498363,90381.70835631352,86338.79902498363,33066.23075362778,57245.57822717051,31626.37487635114,54793.72970262416,21247.28898499044,65089.58094210895,95.09298684706312,0.7540043166671417,0.9997294278390173,63.27889822481666,23.759873756658635,10.300840920346673,1.0007334513675703,1.0001582814208199,93.16396070372636,90381.70835631352,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.24830639549888e-06,0.00025653782595280684,1720.0,52.0,1.0,1.0,0.0,1803.5,357.0,0.0,0.0,652.8086770351364,651.1278877162564,1803.5,357.0,94.29025528024944,93.16396070372636,0.0,0.0,0.0,0.0,827637.3689754386,1797632.8993863917,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,155.72877435579477,1560.0,1094.0,1087.0,7.0,0.0,0.0,0.0,8058.264201842907,7897.098917806043,466.0,230.0,216.0,20.5,0.0,0.0,1681.935699587988,1648.2969855962385,8222.189959191026,6427.98196766792,1789.8745762327226,31342.454263129668,1789.8745762327226,940988.6235679488,20143.226567773072,909270.5192807843,1807629.5063590934,9621.239841214832,0.010037362220187914,55670.03034756525,24528.424207680662,31028.00638909956,9750.426237129032,9750.426237129032,7590.751413770988,8058.2642018427605,8058.2642018427605,1770.5585269954368,0.0,28346.587995797294,6325.594925057838,1973.7160536139143,578.6788857245984,1382.999257678025,1265.118985011563,5060.475940046249,6325.594925057811,1.25,remaining_schedule,20139.121518069027,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.04,1.0,0.5,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,9117.974666749999,100,1.0,1.0,1.0,1.0,5.20730767461458,6.078717659423118,5.20730767461458,6.078717659423118,2.8403137262228713,2.899052507826144,2.8403137262228713,2.899052507826144,1,2530.2379700231268,16689.981079454257,19220.219049477386,1.899052507826144,0.0,19220.219049477386,1.899052507826144,10120.951880092498,10120.951880092498,0.0,0.0,0.0,0.9233481362295944,0.9524801716597848,0.00010156724220622415,0.85,diagnostic,0.9233481362295944,0.9524801716597848,0.0,0.0,85799.0,129.0,1278428.5696861327,83748.46052656801,0.061481333680608964,25568.57139372266,1674.9692105313604,27243.54060425402,0.19175859505294673,38369.27209866802,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02661598266301746,0.00739389999825121,0.0,0.0021473255950724625,1364954.8862477017,1.005654588035729,5380.5,1114702.3043810036,1.0040119425265908,1.0032141008091457,297.5,75.92148772027565,1.020583190394511,1.0155318564673608,5072.5,1114622.0854139756,1.0002957996450403,1.003209936753486,13914.0,33216.00165094221,23005.5,57230.94033376624,1460.0,9731.472674115998,36893.0,0.6235282442168328,0.3764717557831672,0.3764717557831672,57230.31640283963,33203.35926142591,1460.0,1.0,1.0,9731.472674116005,0.0,0.0,0.0,0.0,0.0,0.0,24940.5,5704.089189324401,27580.0,960876.2258845876,1.0017650849256035,0.3237750860559535,41452.0,16423.0,272119.09015313827,48959.103958032865,0.28319889994429204,0.050952560422608914,0.30558487770772685,0.3097597908955742,0.6944151222922732,1798280.2694456438,1.001812915764989,0.4400608053008884,73671.22952140104,16658.36217360689,9022.132000918555,7605.670387591241,17985.074891338707,22163.803531145168,2812.0589524517095,2812.0589524517095,31482.1712342685,9359.99436736672,9731.472674115998,9536.843220633684,1265.9599746371268,12736.304861755,50.15512142900849,1460.0,9731.472674115998,2874.288659191712,1276.5,726.5,0.23134402861958397,0.7020443041266231,44.325975377989245,42.17537718612006,18.77050263353368,28.0,167769.50417574344,0.4424968283832751,0.6,16986.04630528257,16986.04630528257,42701.0,22049.0,0.8106242070958181,39.463852104139306,1.4288493389617196,47.63289642849525,0.1718994192677731,0.0099251526510129,883.4105252767856,214.0418377471294,66095.82971331663,18500.956728003952,18500.956728003952,0.0,17762897.39676233,129728456.6363292,127841434.0893567,1859990.9897152018,129728456.6363292,17762897.396762326,17757856.53107886,0.014323527415056695,0.10464138318857388,0.10466192609367689,0.14966788893734842,0.14966788893734842,7.300337373982474,996.0,0.014965097593729644,0.030523396920711585,0.014965097593729644,0.030523396920711585,0.0,0.0,834935.1519102757,2717585.0174247986,2652785.002792041,0.764989503351978,86244.03599285783,90223.63548033388,86244.03599285783,33211.472179723,57224.81412782917,31746.143499992715,54646.53098210516,21228.468050156218,65019.10621744698,92.17268139409524,0.7540527831550232,0.9992618475925027,-31.484133900987217,4.938938922437956,-60.17388374162692,0.9996350745396292,0.9990753757010209,94.73975218104235,90223.63548033388,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.325302438408839e-06,0.0005133157335843342,1721.0,53.0,0.5,0.5,0.0,1809.5,358.0,0.0,0.0,659.0644569500898,656.507032941325,1809.5,358.0,96.15942135532475,94.73975218104235,0.0,0.0,0.0,0.0,825530.3115321855,1801567.28505875,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,154.96809289864157,1560.0,1093.5,1087.0,6.0,0.0,0.0,0.0,8048.021664332093,7887.0612310454435,466.5,232.0,216.5,21.0,0.0,0.0,1689.3101240342453,1655.5239215535696,8201.837768438883,6411.358812556812,1804.212409865043,31482.1712342685,1804.212409865043,944087.2202883831,20168.627299188825,909847.0295665483,1809561.45141441,9611.567049354526,0.010002918992512348,56611.43426527217,24446.410522123057,32503.078084740348,9732.893168775041,9732.893168775041,7605.670387591241,8048.021664331947,8048.021664331947,1783.9680171861835,0.0,29837.59618797589,12651.189850115714,4930.161291418719,1356.638527951347,3557.5476675336586,2530.237970023126,10120.951880092498,12651.189850115623,1.25,remaining_schedule,16689.981079454257,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.04,1.0,0.75,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,13676.962000124997,100,1.0,1.0,1.0,1.0,3.705757115292978,4.22779061619123,3.705757115292978,4.22779061619123,2.1109512526916987,2.148436860227932,2.1109512526916987,2.148436860227932,1,3795.3569550346874,13639.55434450243,17434.911299537118,1.1484368602279318,0.0,17434.911299537118,1.1484368602279318,15181.427820138746,15181.427820138746,0.0,0.0,0.0,0.9262617450721283,0.9527105760000953,0.0003319715825167435,0.85,diagnostic,0.9262617450721283,0.9527105760000953,0.0,0.0,85788.0,129.5,1286127.2309139348,86640.28545859765,0.06311358946454397,25722.544618278698,1732.8057091719531,27455.35032745065,0.19375,40304.637985028705,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.030570181919038885,0.011348099254272635,0.0,0.0021367272540159664,1375238.6048108665,1.0132312990752748,5392.5,1120397.024351318,1.0062511662623623,1.0083392569624303,299.0,76.05952214441683,1.0257289879931388,1.01737821590016,5091.0,1120323.1486370647,1.0039439952672056,1.0083411497002837,14090.0,33446.32202235726,22746.0,57070.142463086115,1479.5,9885.458706138063,36818.5,0.6176480304754748,0.38235196952452516,0.38235196952452516,57063.629761902586,33439.621584114575,1479.5,1.0,1.0,9885.458706138052,0.0,0.0,0.0,0.0,0.0,0.0,24818.5,5696.963569631726,27436.5,962839.0005739899,1.0038113829819517,0.3234878658670163,41227.5,16145.0,273959.4828027738,48416.980889703234,0.2845330139716554,0.05028564574226821,0.3056135087155726,0.30987746605245825,0.6943864912844273,1793971.4819272265,0.999412511856555,0.4401201830375352,73748.04852211507,16804.725272286014,9192.971667862323,7586.965368584913,18146.846707702185,22219.95359302663,2820.7778149952487,2820.7778149952487,31706.302965401093,9518.88493527654,9885.458706138063,9687.7495320153,1279.5122911733104,12864.118784224487,51.82001197957449,1479.5,9885.458706138063,2996.420379576127,1287.0,737.0,0.29351918070438276,0.7734330355751855,153.61606244001757,115.66544958875649,44.08374259759478,88.5,172112.56477506444,0.44186482426128304,0.6,17401.351178467692,17401.351178467692,42595.0,22465.5,0.81046620606532,39.30684847792865,1.3533705665450935,44.25974949927271,0.17646160016879486,0.010061650521260578,890.2548194654853,213.94893220118425,66119.81271787954,18349.692386464434,18349.692386464434,0.0,17791923.357005976,129819362.142246,127958289.91680413,1859313.9654044565,129819362.142246,17791923.357005976,17781149.69487408,0.014327395052414397,0.10461378433992469,0.10462494298778063,0.14960757474466582,0.14960757474466582,7.300176911199737,996.0,0.014956792260981466,0.030518928164973206,0.014956792260981466,0.030518928164973206,0.0,0.0,836125.0010846773,2722156.951796557,2656536.5436128955,0.7650009677296361,86646.00962525501,90506.03707454875,86646.00962525501,33439.621584114575,57063.62976190187,31982.348134387157,54519.099160460995,21315.367226865637,65322.579884358274,93.53566070434371,0.7540162131654312,1.000894719415908,370.4894984962011,91.83811563185736,243.29978316967026,1.0042942598080182,1.0037385137449488,87.90589391372453,90506.03707454875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.933380320401468e-06,0.0007687174573368892,1731.5,53.5,1.0,1.0,0.0,1814.0,361.0,0.0,0.0,663.2545223942855,659.9042797783535,1814.0,361.0,88.39701364196046,87.90589391372453,0.0,0.0,0.0,0.0,824450.8675450793,1797950.5023909637,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,156.67045433379516,1560.0,1091.0,1085.5,6.0,0.0,0.0,0.0,8051.883042741452,7890.845381886618,469.0,230.0,216.0,20.0,0.0,0.0,1681.783467095137,1648.1477977532445,8205.740509287432,6415.20654801739,1787.497086384282,31706.302965401093,1787.4970863842823,945269.4680668764,20245.64967868044,912171.168771954,1804978.6030250767,9602.42981200211,0.009973037866432173,56020.45258958379,24649.440825658465,31606.424591612642,9886.28816508516,9886.28816508516,7586.965368584913,8051.883042741307,8051.883042741307,1771.0142940665614,0.0,28862.243090377386,18976.784775173655,8100.758496551647,2241.3172434084454,5823.982223362003,3795.3569550346874,15181.427820138746,18976.784775173433,1.25,remaining_schedule,13639.55434450243,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.04,1.0,1.0,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,18235.949333499997,100,1.0,1.0,1.0,1.0,2.885325680469673,3.335507207496634,2.885325680469673,3.335507207496634,1.7369111306951717,1.7714007146062047,1.7369111306951717,1.7714007146062047,1,5060.47594004625,10554.143085550479,15614.619025596727,0.7714007146062046,0.0,15614.619025596727,0.7714007146062046,20241.903760184996,20241.903760184996,0.0,0.0,0.0,0.9249925127091211,0.9516346582503645,-0.0007439461672140713,0.85,diagnostic,0.9249925127091211,0.9516346582503645,0.0,0.0,85557.5,131.5,1283577.2297574556,86561.13134429438,0.06317692709128236,25671.544595149106,1731.2226268858874,27402.767222034992,0.19254478627036725,39617.89265135932,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.034469730131199576,0.015247647466433326,0.0,0.0020813247817475806,1366086.4258130516,1.0064882697690254,5378.5,1117494.3334126228,1.003638738570629,1.005726881919744,302.0,76.89930771560921,1.0360205831903946,1.0286112544740307,5077.0,1117417.9216937437,1.0011831985801618,1.0057263149718105,14351.0,33967.69457211,22418.0,56579.39784858533,1472.5,9977.347482433393,36736.0,0.6096274207961185,0.39037257920388146,0.39037257920388146,56568.0875776316,33957.76318757667,1472.5,1.0,1.0,9977.3474824334,0.0,0.0,0.0,0.0,0.0,0.0,24930.5,5730.145143304371,26978.0,963308.7233935506,1.0043010942554256,0.316447691780623,41815.5,16416.5,271781.655414027,48634.02519059893,0.2821334934626074,0.0504864370160281,0.3047054260687653,0.3088630515845653,0.6952945739312347,1795014.714387089,0.9999936914258318,0.438239326999868,73578.13874968147,16853.94207425112,9256.446743308441,7604.0439866728575,18235.644637536487,22547.424818255204,2812.1670822235747,2812.1670822235747,32197.09377751276,9616.678866785865,9977.347482433393,9777.800532784728,1306.7610868398892,12792.108358676956,50.95516599273448,1472.5,9977.347482433393,3216.143435399079,1307.5,741.5,0.3022303572274905,0.740075774497006,391.1824239540356,224.73541839343685,85.47584055065425,182.5,184936.58174853795,0.4426509852091026,0.6,17889.2575385049,17889.2575385049,42511.5,22954.5,0.8106099570281373,37.217125922535104,1.2155330117548302,48.84705835785017,0.17750180071146351,0.010150225255242602,896.8385050620232,216.7149573454876,66013.0797623717,18260.56187992335,18260.56187992335,0.0,17785606.499968685,129834868.0690745,127955539.5153116,1859042.7480523319,129834868.0690745,17785606.49996868,17779460.213664275,0.014315215830315711,0.10444041437543147,0.1044825307970281,0.14965108757237794,0.14965108757237794,7.300734407741672,996.0,0.014985696129415648,0.031015192050541613,0.014985696129415648,0.031015192050541613,0.0,0.0,835837.0811193604,2721219.743974371,2655628.7449386916,0.7650031152084857,86557.28733700702,90487.80511382066,86557.28733700702,33974.8958081898,56565.587577630926,32507.65062268667,53946.339789568425,21292.905362022015,65288.65260398343,88.89300588573039,0.7540866520567082,1.0005393610476718,281.7672102482029,69.37625078823476,209.37250279482396,1.003265899873269,1.0032171914389538,91.20148686336066,90487.80511382066,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.147950812940617e-06,0.001025320634166574,1737.5,53.0,0.5,0.5,0.0,1821.5,356.0,0.0,0.0,670.1226205604947,670.1226205604947,1821.5,356.0,91.97534561316982,91.20148686336066,0.0,0.0,0.0,0.0,822180.2490568762,1797827.8677283465,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,155.96419435029486,1560.0,1091.5,1084.0,6.0,0.0,0.0,0.0,8046.484342142869,7885.554655300004,468.5,231.0,216.0,20.0,0.0,0.0,1686.217515480338,1652.4931651707407,8214.6108946013,6415.6484776053385,1789.4553220409048,32197.09377751276,1789.4553220409048,945019.9382813361,20217.54548999539,911469.9809947707,1809871.1428124588,9626.850089021453,0.00999352528969936,56209.8381111749,24696.353134002195,31679.602345359424,9978.459401797407,9978.459401797407,7604.0439866728575,8046.48434214272,8046.48434214272,1774.3345416716459,0.0,28945.90629230038,25302.37970023154,11159.380903332158,3090.8679675778803,8076.033350344134,5060.47594004625,20241.903760184996,25302.379700231246,1.25,remaining_schedule,10554.143085550479,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.04,1.0,1.5,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,27353.924000249994,100,1.0,1.0,1.0,1.0,2.168740413051395,2.454753130295246,2.168740413051395,2.454753130295246,1.3841300397947844,1.4017123067633914,1.3841300397947844,1.4017123067633914,1,7590.713910069375,4606.418869110346,12197.13277917972,0.40171230676339137,0.0,12197.13277917972,0.40171230676339137,30362.855640277492,30362.855640277492,0.0,0.0,0.0,0.9229066216869911,0.9527588881619398,0.0003802837443611651,0.85,diagnostic,0.9229066216869911,0.9527588881619398,0.0,0.0,85677.5,129.0,1289705.0799223185,85716.44810271618,0.06232012976108952,25794.101598446385,1714.3289620543237,27508.43056050071,0.19717696097006443,40059.0165950238,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04237696521159851,0.02315488254683226,0.0,0.0021029590742761193,1371708.256157137,1.010630252435009,5421.0,1124423.207589983,1.01156932263482,1.0119627569602285,302.5,76.31161340779903,1.0377358490566038,1.0207502086836124,5128.0,1124346.7643675345,1.0112403865115362,1.0119625845662417,14807.0,34675.592637010646,21715.0,55123.08762988563,1471.5,10105.476622592092,36512.0,0.5948796270259904,0.4051203729740096,0.4051203729740096,55120.310136265696,34668.683983004186,1471.5,1.0,1.0,10105.476622592101,0.0,0.0,0.0,0.0,0.0,0.0,24691.5,5718.300338864694,26412.5,956810.7472180508,0.9975266050132743,0.30971835960620075,42315.0,16373.5,277596.92992660886,49461.3539586833,0.29012731173194733,0.05169397825274572,0.303620996134298,0.30746631459414303,0.6963790038657021,1796376.8271505525,1.0007525176123566,0.4359996457631863,73012.60825777816,16925.925830022014,9378.708151995881,7518.9752037539965,18290.698842225742,23231.769742950593,2872.6632811526038,2872.6632811526038,32871.72045891358,9758.762642448748,10105.476622592092,9903.367090140255,1384.2872978003961,12665.109156906208,50.0574836647859,1471.5,10105.476622592092,4139.592819028618,1346.0,768.0,0.28583268248205385,0.7032411954961021,1437.42363967465,480.6217709870041,204.30199473653224,405.5,231461.65455938122,0.44351450883723414,0.6,18721.80274545478,18721.802745454785,42220.0,23754.5,0.8109225874227557,34.593912482609824,1.2012682249104163,39.93308125920669,0.17797530717480511,0.010350392822127597,884.312668509366,213.53518269139371,65455.408470573486,17843.106236226446,17843.106236226446,0.0,17774833.249820627,129794716.17759773,127939575.4348171,1862162.283594261,129794716.17759773,17774833.249820627,17772195.84902033,0.014362758277776496,0.10484667332347587,0.10484667332347587,0.1495796516019885,0.1495796516019885,7.2997114528066085,996.0,0.01496566568718579,0.030645354785117648,0.01496566568718579,0.030645354785117648,0.0,0.0,835440.9637537592,2719491.9217143594,2654379.804737804,0.7649734271367791,85979.05987815271,90034.48362177984,85979.05987815271,34671.21313326876,55116.87279542697,33221.69019652133,52679.72753304148,21136.261707754682,64856.99448058685,94.29283314995713,0.75403582348103,0.9999333057624857,-296.46024860610487,-87.267403479098,-222.28562060175318,0.9965637964492068,0.9965843872234583,89.58520779307463,90034.48362177984,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.052188242978348e-06,0.001538913139563362,1748.5,52.5,1.0,1.0,0.0,1833.5,357.0,0.0,0.0,642.0988182166086,638.8157443067921,1833.5,357.0,91.08461415217278,89.58520779307463,0.0,0.0,0.0,0.0,817668.393028424,1799064.93076596,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,152.3240514854876,1560.0,1094.0,1088.0,6.0,0.0,0.0,0.0,8074.637752509567,7913.144997459371,466.0,231.0,216.0,20.0,0.0,0.0,1688.241676258782,1654.4768427336169,8211.505725092095,6435.1521771264215,1793.4552111602666,32871.72045891358,1793.4552111602666,939289.4069349465,20156.905984957015,907467.2895628021,1808597.4136853728,9632.745308621845,0.010067555508369103,56780.21734030002,24800.385751188733,32073.96158782395,10106.516675795629,10106.516675795629,7518.9752037539965,8074.63775250942,8074.63775250942,1779.0178998459028,0.0,29537.095141649777,37953.569550347194,17743.5538813824,4862.033812525954,12809.208924687824,7590.713910069375,30362.855640277492,37953.56955034687,1.25,remaining_schedule,4606.418869110346,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.04,1.0,2.0,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,36471.898666999994,100,1.0,1.0,1.0,1.0,1.7628074660931337,1.9634049812546326,1.7628074660931337,1.9634049812546326,1.1570713730166282,1.191164786784654,1.1570713730166282,1.191164786784654,0,7739.078432862498,0.0,7739.078432862498,0.19116478678465393,0.0,7739.078432862498,0.19116478678465393,40483.80752036999,40483.80752036999,0.0,0.0,0.0,0.9250214601638787,0.9530433633299595,0.0006647589123809361,0.85,diagnostic,0.9250214601638787,0.9530433633299595,0.0,0.0,85244.5,129.0,1282435.0728988242,86084.51436831917,0.06290338491992292,25648.7014579765,1721.6902873663835,27370.39174534288,0.19645559845559846,40032.544500374664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04941205269160933,0.03018997002684308,0.0,0.002201318958714033,1365851.9994283621,1.0063155519952036,5321.0,1116470.8248167771,0.9929091248367232,1.004805740686236,312.0,78.13762046877055,1.0703259005145798,1.0451750243218825,5032.5,1116394.8324768026,0.9924078091106291,1.0048054887276048,15266.0,36713.14030173217,21037.0,53275.35817756923,1468.0,10295.940503507194,36318.0,0.579860917966194,0.420139082033806,0.420139082033806,53260.314508067764,36688.47634065527,1468.0,1.0,1.0,10295.940503507194,0.0,0.0,0.0,0.0,0.0,0.0,24588.0,5716.455923307432,25687.0,954355.7732252353,0.9949671627415718,0.30311513542417096,42729.5,16355.0,275891.0196758668,48687.0146981781,0.2890861326730345,0.05101558146773802,0.30308368210496067,0.30765316431135215,0.6969163178950393,1798736.6710938893,1.0020671748333654,0.43489250352983627,72758.30641272635,17000.8118221755,9591.545206457708,7466.754615166579,18359.152339830936,24791.306954529653,2858.3066619271076,2858.3066619271076,34786.34727175348,9930.495047089209,10295.940503507194,10090.02169343705,1478.4999440459965,12596.827488152852,50.98100017140125,1468.0,10295.940503507194,6273.114938469213,1384.0,785.5,0.34128345361792256,0.7314399543966927,3528.501393079797,751.6521611125833,354.33220986763854,640.5,327047.69165587716,0.4419070919998585,0.6,19393.82411534477,19393.82411534477,41976.5,24348.0,0.8104868560367058,31.105302860493197,1.017808939857471,37.5713430294843,0.18307784681842734,0.01057259983804355,890.1793352239856,216.15622604924283,65299.58876410812,17402.105920430822,17402.105920430822,0.0,17767565.9183149,129669353.65278488,127810621.88886645,1859953.672419447,129669353.65278488,17767565.9183149,17761436.963916734,0.014363069454522929,0.104906244403285,0.104906244403285,0.1497715417977412,0.1497715417977412,7.300526695204318,996.0,0.014987602001103377,0.03050384286904232,0.014987602001103377,0.03050384286904232,0.0,0.0,835162.6569918566,2718317.584787543,2653502.3160607014,0.7649661024309251,85759.73390469127,89839.10736533138,85759.73390469127,36694.30929075382,53260.31450806733,35202.31470209772,50771.04952014545,21112.421240009233,64693.123052104944,92.35573128091082,0.7540458436247511,0.9995244779150196,-515.7862220675452,-111.10787122454713,-386.15704908366024,0.9940216387996301,0.9940663595466446,91.11134323074467,89839.10736533138,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.136821268159222e-06,0.0020527234227845715,1789.0,52.0,1.0,1.0,0.0,1872.0,361.0,0.0,0.0,682.2332564546248,675.7290465535073,1872.0,361.0,93.07047533387525,91.11134323074467,0.0,0.0,0.0,0.0,815966.7996579387,1802090.748439649,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,156.43503433929507,1560.0,1089.0,1084.0,6.0,0.0,0.0,0.0,8037.211853509945,7876.46761643974,471.0,231.0,220.0,18.0,0.0,0.0,1685.2240207275183,1651.5195403129783,8206.836754229127,6408.076575582595,1790.8687073261522,34786.34727175348,1790.868707326152,937902.5853035433,20083.651545731096,906410.4754161369,1810599.9336741136,9615.029574720618,0.010074890145240833,56238.04672401727,24990.59317441334,31000.387812142115,10297.160824215302,10297.160824215302,7466.754615166579,8037.211853509801,8037.211853509801,1778.5246831302366,0.0,28396.61400248049,48222.88595323266,23018.180477085443,6264.100456180831,16759.816249493822,7739.078432862495,40483.80752036999,50604.75940046249,1.25,remaining_schedule,0.0,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,0,1,0,1,
bond_issuer_frontier,current,0.08,1.0,0.05,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,911.7974666749999,100,1.0,1.0,1.0,1.0,43.648005217601344,49.49530064439645,43.648005217601344,49.49530064439645,21.225315049640866,22.046157808524708,21.225315049640866,22.046157808524708,1,278.098227335875,23133.498487791345,23411.59671512722,21.046157808524708,0.0,23411.59671512722,21.046157808524708,1112.3929093435,1112.3929093435,0.0,0.0,0.0,0.923851456265435,0.9524744701135115,9.586569593289518e-05,0.85,diagnostic,0.923851456265435,0.9524744701135115,0.0,0.0,85666.5,129.5,1281376.5774787269,86392.56835465101,0.06316312121663796,25627.531549574538,1727.8513670930206,27355.382916667557,0.18819430211108834,39278.44004637897,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.020095111860425497,0.0008730291956592466,0.0,0.0021343848525490353,1363530.7035172423,1.0046052962887873,5361.5,1115888.4283124625,1.0004665049449524,1.0042815932227436,295.0,75.43547821956939,1.012006861063465,1.009030954741996,5073.0,1115808.955133257,1.0003943995267206,1.0042781728055041,13753.0,32848.64089039666,23194.0,57596.72664001919,1470.5,9741.111552298331,36915.5,0.627704540426788,0.3722954595732121,0.3722954595732121,57584.88104464865,32823.253145263356,1470.5,1.0,1.0,9741.11155229832,0.0,0.0,0.0,0.0,0.0,0.0,24919.5,5691.016216101481,28147.5,960724.2242936773,1.001606615101369,0.331075315729397,40961.0,15996.0,270095.38962220796,47439.940924421295,0.2811372741441818,0.04937935333034728,0.30734498974644175,0.3110259791032996,0.6926550102535582,1791602.399768198,0.9980927080719342,0.44372017830957206,73822.4189880331,16664.239254585045,9061.536970852765,7620.852091867837,17984.962420078613,21872.213326771856,2835.037820436384,2835.037820436384,31121.992031685037,9378.037871400957,9741.111552298331,9546.289321252363,1240.2655145354101,12862.40350788864,50.73687284291886,1470.5,9741.111552298331,2814.6193464211087,1262.5,720.5,0.321919095341691,0.7557127062494836,0.14500899376220322,0.35874471410045516,0.27757389161678536,0.0,165052.27746664686,0.44338777454970923,0.6,16710.12908740066,16710.12908740066,42735.5,21764.5,0.810973668137742,41.78640489573368,1.3951228600402557,46.96770190802667,0.17731989263468154,0.00993655523599478,887.7413801537189,211.5718462312705,66259.27229096883,18647.244046440657,18647.244046440657,0.0,17779230.7561903,129809731.9292227,127929208.23592192,1858434.9895693823,129809731.9292227,17779230.7561903,17777294.61389724,0.01431816933462349,0.10458680684032486,0.10461087390440091,0.14948653551823743,0.14948653551823743,7.300610245023922,996.0,0.014945492224877299,0.030399556921094514,0.014945492224877299,0.030399556921094514,0.0,0.0,835628.0891261813,2720322.3326439476,2654969.8026033845,0.7649986017282102,86475.62070404022,90436.21253887165,86475.62070404022,32824.64064318588,57584.3910446481,31363.59277024631,55154.69188580333,21279.4527024286,65208.00091032349,98.29454706276093,0.753978990841516,1.000180689972483,200.10057728140964,55.92359119481989,128.72080913488753,1.0023193204397658,1.0019779076986524,80.80643070754311,90436.21253887165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.544175235526208e-06,5.128441602331951e-05,1707.5,47.0,7.5,7.5,0.0,1790.5,363.0,0.0,0.0,661.0761221921687,659.346020213089,1790.5,363.0,92.88667254998686,80.80643070754311,0.0,0.0,0.0,0.0,829697.2253325874,1793321.4803944335,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,160.07517720410235,1560.0,1092.0,1085.0,6.0,0.0,0.0,0.0,8048.061901355797,7887.100663328676,468.0,230.0,219.0,20.0,0.0,0.0,1677.9376006173352,1644.3788486049984,8190.698607105541,6408.783377067264,1788.9120950905144,31121.992031685037,1788.9120950905144,947260.0074591475,20176.115515150752,914228.7656732197,1805252.6137469686,9592.159326371206,0.009984300472306029,54935.243911788224,24409.3494418942,30377.487981725833,9742.310443302962,9742.310443302962,7620.852091867837,8048.061901355653,8048.061901355653,1763.0408227160221,0.0,27726.047994188484,1390.4911366793783,114.81891446768745,62.63154434266475,54.161428858013124,278.098227335875,1112.3929093435,1390.491136679375,1.25,remaining_schedule,23133.498487791345,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.08,1.0,0.1,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,1823.5949333499998,100,1.0,1.0,1.0,1.0,21.698825294976157,25.632033452089566,21.698825294976157,25.632033452089566,10.827514524390066,11.181669944032608,10.827514524390066,11.181669944032608,1,556.19645467175,22095.838447363654,22652.034902035404,10.181669944032608,0.0,22652.034902035404,10.181669944032608,2224.785818687,2224.785818687,0.0,0.0,0.0,0.9235961430849283,0.9520874453004474,-0.0002911591171311789,0.85,diagnostic,0.9235961430849283,0.9520874453004474,0.0,0.0,85894.5,129.5,1285647.7933866377,85430.01979652466,0.062308658906955895,25712.955867732773,1708.6003959304935,27421.556263663268,0.19109055501460565,39349.775638901636,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02087337190901823,0.00165128924425198,0.0,0.002127016433248925,1368572.2139418826,1.0083197180182166,5373.0,1121275.0154893207,1.0026124276917336,1.0091294348301607,298.5,75.66552505226016,1.0240137221269296,1.012108079467708,5062.0,1121199.2387206934,0.9982252021297574,1.0091296701224868,13778.0,32793.118690381765,23171.5,57493.24804061469,1469.5,9643.396036334187,36904.5,0.6282918023961765,0.37170819760382345,0.37170819760382345,57479.8295231906,32779.54776630296,1469.5,1.0,1.0,9643.396036334183,0.0,0.0,0.0,0.0,0.0,0.0,24924.5,5661.694017466827,27890.0,960649.2298103904,1.0015284293237474,0.33064078939578445,41167.5,16134.5,274374.6134897178,48914.99603809505,0.28561373389522515,0.05091868553077352,0.3066100186695507,0.31082451154830154,0.6933899813304493,1793702.1847146484,0.9992624877305474,0.4421898600057348,73442.55566742815,16572.30312170857,9003.15728116392,7559.548462882233,17844.833642816302,21833.713710424185,2826.905134493513,2826.905134493513,31080.490163262257,9279.417942264672,9643.396036334187,9450.52811560751,1232.815559839986,12820.34352052227,51.193407222660525,1469.5,9643.396036334187,2791.6818564152745,1263.0,720.5,0.2953327418021783,0.7759712344413803,1.2697640899286875,2.250849378477919,1.5259248403934986,0.0,164348.00512139781,0.44189196753171717,0.6,16698.564729058366,16698.564729058366,42684.5,21743.0,0.8104061619641859,41.43452391250623,1.4668860242979627,53.07985139103609,0.17070329706778872,0.009837647106085562,870.1889293274799,213.9655053253665,65837.35692676212,18367.763343070263,18367.763343070263,0.0,17772903.7328901,129723704.0180884,127864075.77682003,1857722.3805565666,129723704.0180884,17772903.7328901,17767987.656405345,0.014308200818641054,0.1043873079807238,0.1043873079807238,0.14950927878111456,0.14950927878111456,7.299257633559877,996.0,0.014967121233750588,0.030657435437125805,0.014967121233750588,0.030657435437125805,0.0,0.0,835345.3837326255,2719235.362845418,2654078.4452389237,0.7649828416064293,86139.3848405887,90075.26906572099,86139.3848405887,32780.52796630305,57476.9792987368,31363.846407056924,54918.72052326461,21179.38139292255,64944.87356549939,89.85997680725208,0.7540687676309372,0.9998247596953722,-136.13528617011616,-44.147718311229255,-134.40653568921698,0.9984220867521854,0.997934726145092,89.92411729420476,90075.26906572099,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.064385005468098e-06,0.00010260534662409076,1708.0,52.5,0.0,0.0,0.0,1799.0,359.0,0.0,0.0,656.7726804929914,655.5658402870056,1799.0,359.0,89.92411729420476,89.92411729420476,0.0,0.0,0.0,0.0,828603.8557250055,1796256.6703601535,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,157.37671431729544,1560.0,1090.5,1084.5,6.0,0.0,0.0,0.0,8049.709841317299,7888.715644490947,469.5,231.0,216.5,20.0,0.0,0.0,1691.5200424574202,1657.6896416082818,8213.971350837648,6401.545103186327,1795.1129395224684,31080.490163262257,1795.1129395224684,940816.0137368613,20165.66761011983,907923.7508306245,1808078.282773201,9629.197043181955,0.010023634792360717,56492.14866954008,24308.192735230565,31846.737780347696,9644.3671173582,9644.3671173582,7559.548462882233,8049.709841317152,8049.709841317152,1782.1087240482282,0.0,29250.289230297312,2780.9822733587675,531.5091021822334,192.40947091346703,334.47801112911264,556.19645467175,2224.785818687,2780.98227335875,1.25,remaining_schedule,22095.838447363654,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.08,1.0,0.25,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,4558.987333374999,100,1.0,1.0,1.0,1.0,9.02770901950064,10.437337890772174,9.02770901950064,10.437337890772174,4.6599273776315515,4.799990787265047,4.6599273776315515,4.799990787265047,1,1390.491136679375,19744.922899941943,21135.414036621318,3.799990787265048,0.0,21135.414036621318,3.799990787265048,5561.9645467175,5561.9645467175,0.0,0.0,0.0,0.9244448831110795,0.9513068649436509,-0.0010717394739276909,0.85,diagnostic,0.9244448831110795,0.9513068649436509,0.0,0.0,85726.0,131.0,1281086.8556214909,86130.02029108275,0.0629966041295341,25621.7371124298,1722.600405821655,27344.337518251457,0.19335996693759472,38583.35682586253,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0234531335177052,0.004231050852938949,0.0,0.0020704625579784806,1366172.9864575732,1.0065520448506662,5387.5,1115308.8610394364,1.0053181563724576,1.0037599920217932,298.0,77.04766760618617,1.0222984562607205,1.0305957281668805,5074.5,1115232.915431046,1.000690199171761,1.0037597112024326,13797.0,33022.011061392914,23139.0,57462.347872056875,1465.0,9789.065346202819,36938.0,0.6262814929237586,0.37371850707624155,0.37371850707624155,57453.53162664129,33006.677311446154,1465.0,1.0,1.0,9789.06534620283,0.0,0.0,0.0,0.0,0.0,0.0,25025.5,5725.042207280789,27920.5,960376.7896910555,1.0012443958635258,0.3276492825117932,41144.5,16226.0,269823.7864591229,48278.91437708834,0.2809561719478068,0.050270805058313855,0.30613067880180833,0.3103111411722529,0.6938693211981917,1796394.228093063,1.0007622115901251,0.44119356821343936,73869.9170692506,16686.02669410071,9092.819602642026,7618.016710059806,18074.779790615357,21889.65898402816,2836.447322834427,2836.447322834427,31295.631309527947,9427.905092308061,9789.065346202819,9593.284039278758,1246.782254909681,12875.606025803525,51.370309397796206,1465.0,9789.065346202819,2820.127161047063,1264.5,722.0,0.34339089985226323,0.7662485152600651,11.466445471227566,12.684069292178688,7.129810808691893,7.0,166432.52124017876,0.44097496534062663,0.6,16827.26680761521,16827.26680761521,42700.5,21878.5,0.8104288084217214,41.064658945181,1.431117809574119,48.84536728608768,0.1753666689941029,0.009989083599536834,886.5221364577275,213.25667127641822,66238.68084967343,18422.74148861855,18422.74148861855,0.0,17782441.9010076,129782397.81622997,127910309.42656672,1859517.3910157522,129782397.81622997,17782441.9010076,17777281.01070414,0.014336366442755257,0.10467921554795166,0.10467921554795166,0.1493934345341495,0.1493934345341495,7.299906369248942,996.0,0.014952743447077657,0.030470450689830543,0.014952743447077657,0.030470450689830543,0.0,0.0,835761.6168606539,2720717.4565353747,2655390.809532134,0.7649990458048108,86652.52053360821,90583.62765991913,86652.52053360821,33006.67731144609,57452.53162664063,31529.798817177645,54917.41556017952,21311.218812719664,65334.167679696664,90.95100919602288,0.7540751543031088,1.0003613347418214,377.00040684940177,87.68970148588414,254.88757850805996,1.0043697262710847,1.0039165703448432,92.66132914910145,90583.62765991913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.215794180100787e-06,0.0002563757758370712,1726.0,53.0,0.5,0.5,0.0,1803.5,358.5,0.0,0.0,645.511920161446,645.511920161446,1803.5,358.5,94.19043949729573,92.66132914910145,0.0,0.0,0.0,0.0,827435.9541973387,1798321.4909828745,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,153.73657145248816,1560.0,1090.0,1085.5,6.0,0.0,0.0,0.0,8037.736573471436,7876.981842002002,470.0,231.0,220.0,20.0,0.0,0.0,1684.4657542224995,1650.77643913806,8185.242209874796,6397.293358835377,1792.4664058121016,31295.631309527947,1792.4664058121016,941963.1861666383,20189.834068898534,908989.4132903295,1807866.5319895735,9594.182978600804,0.009990019627283126,55820.55816166525,24539.409012107462,31344.10308326557,9790.243475454914,9790.243475454914,7618.016710059806,8037.736573471295,8037.736573471295,1775.3075087944567,0.0,28707.82925188375,6952.455683396905,2212.164520050658,660.5116268695722,1561.8729246166859,1390.491136679375,5561.9645467175,6952.4556833968745,1.25,remaining_schedule,19744.922899941943,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.08,1.0,0.5,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,9117.974666749999,100,1.0,1.0,1.0,1.0,4.759546041102119,5.539320114677477,4.759546041102119,5.539320114677477,2.651926520039486,2.6950557994635114,2.651926520039486,2.6950557994635114,1,2780.98227335875,16074.698249289126,18855.680522647875,1.6950557994635114,0.0,18855.680522647875,1.6950557994635114,11123.929093435,11123.929093435,0.0,0.0,0.0,0.9241227615125865,0.9522079473223746,-0.00017065709520402983,0.85,diagnostic,0.9241227615125865,0.9522079473223746,0.0,0.0,85825.5,127.5,1281908.7981853317,83270.19223205541,0.060995805543855135,25638.175963706635,1665.4038446411087,27303.579808347742,0.1932884193334354,38444.28136428235,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.027508711111402562,0.008286628446636312,0.0,0.0020652854400175138,1366704.5958506162,1.006943717447719,5362.0,1116801.6495678409,1.000559805933943,1.0051034776280718,297.0,75.3343502567157,1.0188679245283019,1.0076782590699096,5073.0,1116722.6497281992,1.0003943995267206,1.0051005389767824,13929.0,33044.75515098516,22936.0,57256.8776834093,1475.0,9719.717723418602,36848.5,0.622101741055808,0.37789825894419204,0.37789825894419204,57253.04408443048,33027.40987328731,1475.0,1.0,1.0,9719.717723418613,0.0,0.0,0.0,0.0,0.0,0.0,24925.0,5699.6405478002835,27535.5,959825.3443650865,1.0006694844868886,0.32603003801520225,40965.5,16097.0,272024.7578977057,48646.8302481695,0.28341068455287244,0.05068300241680826,0.30590296409379736,0.3097981437471271,0.6940970359062026,1798687.5981407184,1.002039836537363,0.44072074745490375,73643.29931198538,16592.416346703372,9053.45548162633,7606.156492596883,17920.33170427424,21942.434308291537,2816.376460825706,2816.376460825706,31315.368102479828,9356.692191491826,9719.717723418602,9525.32336895023,1247.2730456364525,12756.345958323758,52.49185453980054,1475.0,9719.717723418602,2866.01726592232,1278.5,731.0,0.29743802798304314,0.7553688244424096,69.40214413763778,60.733994194344795,25.03527712538194,43.0,169364.38010315833,0.4445925127865416,0.6,17060.2216212719,17060.2216212719,42598.0,22138.5,0.8111573328798942,40.231289562564896,1.340768785505968,49.079091461850524,0.17325065393047717,0.00992401734843866,884.0317954834416,215.31229567197988,66089.64709409876,18297.440808271436,18297.440808271436,0.0,17756848.616000686,129581268.50942877,127731150.16882718,1859836.5231452095,129581268.50942877,17756848.616000686,17756824.47435589,0.014338377047801307,0.10462308186981924,0.10462308186981924,0.14948419601105695,0.14948419601105695,7.299192905869128,996.0,0.014915864690383272,0.03060197328949451,0.014915864690383272,0.03060197328949451,0.0,0.0,834576.0387617974,2716706.64405293,2651652.735219973,0.7649900637885678,86331.23421371217,90488.40661411485,86331.23421371217,33027.89007328734,57252.54408442979,31617.26779724132,54738.4945069456,21245.405894993084,65098.53637006176,102.46715008493368,0.7539392269017642,0.9989215700068953,55.7140869533614,21.87678375930409,19.256268873155932,1.0006457693546384,1.0002958893958755,90.01289820496702,90488.40661411485,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.058179538211926e-06,0.0005134906095984736,1720.0,53.0,1.0,1.0,0.0,1812.5,359.5,0.0,0.0,669.9105578581048,669.9105578581048,1812.5,359.5,92.19024660083751,90.01289820496702,0.0,0.0,0.0,0.0,823914.5530200201,1801405.410846481,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,153.0303114689879,1560.0,1093.0,1088.0,6.0,0.0,0.0,0.0,8046.900760658213,7885.962745445044,467.0,230.0,217.0,20.0,0.0,0.0,1679.562433526888,1645.9711848563607,8197.042593222444,6417.46022348896,1787.1322961760518,31315.368102479828,1787.1322961760518,940488.5150105708,20162.91049624694,912679.6202956627,1807342.3142026563,9597.300528440861,0.009999007199366429,56102.055045165805,24470.827651144544,32134.361491236265,9720.726448106547,9720.726448106547,7606.156492596883,8046.900760658071,8046.900760658071,1768.946621922166,0.0,29587.040745877377,13904.911366793871,5523.296380195727,1540.1833092761808,3979.2272818169367,2780.98227335875,11123.929093435,13904.911366793749,1.25,remaining_schedule,16074.698249289126,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.08,1.0,0.75,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,13676.962000124997,100,1.0,1.0,1.0,1.0,3.4241927666240533,3.907001059231306,3.4241927666240533,3.907001059231306,1.9727791493459321,2.0140726041645944,1.9727791493459321,2.0140726041645944,1,4171.473410038125,12749.234206444758,16920.707616482883,1.0140726041645944,0.0,16920.707616482883,1.0140726041645944,16685.893640152495,16685.893640152495,0.0,0.0,0.0,0.924850859610844,0.9524427865458323,6.418212825365366e-05,0.85,diagnostic,0.924850859610844,0.9524427865458323,0.0,0.0,85960.5,129.5,1284346.100680498,84225.553301373,0.0615426697289236,25686.922013609965,1684.51106602746,27371.433079637423,0.1953034166739944,39588.218468957464,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.031841108563926586,0.012619025899160335,0.0,0.0021332034597442134,1370527.91679392,1.0097606165898851,5374.5,1117395.1768987803,1.002892330658705,1.0056376426560563,300.0,76.62875430438194,1.0291595197255574,1.024992310533028,5080.0,1117326.151985846,1.0017747978702425,1.0056437181131437,14210.5,33759.1758840383,22578.5,56855.032007387825,1466.5,9835.482984683476,36766.5,0.613675184212379,0.386324815787621,0.386324815787621,56849.07238051748,33741.29168229555,1466.5,1.0,1.0,9835.482984683482,0.0,0.0,0.0,0.0,0.0,0.0,24853.5,5716.9980385166655,27202.0,962759.6347552213,1.0037286398522571,0.3202595501843074,41612.5,16308.0,274389.54566267517,48731.12807259352,0.28500316772466044,0.05061608974184222,0.3051190921270128,0.30871404563903904,0.6948809078729872,1792318.4783430502,0.9984916318532704,0.4390955345280091,73791.61941844673,16739.807078055183,9141.176842469202,7607.6656241886385,18077.01986968653,22409.767600639017,2868.908833477075,2868.908833477075,31992.178670939902,9472.218278172775,9835.482984683476,9638.773324989805,1298.5420943589675,12742.453602744483,50.38425140491155,1466.5,9835.482984683476,3016.0368801234263,1297.5,734.0,0.2820883198358656,0.7604551182380235,246.97522894536522,164.2218768748155,60.518966590632445,129.0,177405.6710279209,0.44103023657452783,0.6,17598.052035182984,17598.052035182984,42462.0,22620.5,0.8102686757318722,39.579840411329094,1.3250376561806463,43.19977720165339,0.17476384505618095,0.010011609312474377,889.6599086499116,210.41786086328278,66169.61440654108,18213.483317384496,18213.483317384496,0.0,17773013.78714127,129736491.93518269,127874135.21572982,1856782.4292867046,129736491.93518269,17773013.78714127,17771296.387475893,0.014317370380039609,0.10449001468951097,0.10449001468951097,0.14967635434745205,0.14967704120940983,7.300947319180505,996.0,0.01496483229611528,0.03052880197230591,0.01496483229611528,0.03052880197230591,0.0,0.0,835338.0572742717,2719279.920184387,2654055.345245935,0.7650034133035246,86431.59067793758,90619.48868059959,86431.59067793758,33740.79168229559,56848.57238051669,32258.97138860169,54331.84184278696,21310.547327219636,65161.59999555379,94.84839084311591,0.7540281514414346,0.9998309508595671,156.07055117876735,87.01821598585593,82.31989436518779,1.0018089783863309,1.0012649171016825,92.08533071590568,90619.48868059959,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.18904845204828e-06,0.0007695353331156697,1728.0,53.0,0.0,0.0,0.0,1817.5,363.0,0.0,0.0,681.2748002170183,679.9233484860972,1817.5,363.0,92.88440288815201,92.08533071590568,0.0,0.0,0.0,0.0,822032.919688825,1795046.1474997713,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,152.7948914744878,1560.0,1090.5,1085.0,6.0,0.0,0.0,0.0,8052.933565666761,7891.874894353418,469.5,230.0,221.0,19.0,0.0,0.0,1679.3905860005839,1645.802774280582,8198.63459252258,6413.918288771454,1787.7363194787977,31992.178670939902,1787.7363194787977,945983.9903094881,20289.345647561568,914340.0002866033,1806107.0252063358,9612.51446108817,0.009984334733281712,56278.705595666455,24592.04660416329,31700.017530727248,9837.273573048707,9837.273573048707,7607.6656241886385,8052.933565666612,8052.933565666612,1767.256925617904,0.0,28951.222400545113,20857.36705019084,8996.936066973578,2505.2382314890947,6524.299196723093,4171.473410038125,16685.893640152495,20857.36705019062,1.25,remaining_schedule,12749.234206444758,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.08,1.0,1.0,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,18235.949333499997,100,1.0,1.0,1.0,1.0,2.7352300593947003,3.0728912781809763,2.7352300593947003,3.0728912781809763,1.643083917361664,1.6672792027945422,1.643083917361664,1.6672792027945422,1,5561.9645467175,9283.568528103147,14845.533074820643,0.6672792027945422,0.0,14845.533074820643,0.6672792027945422,22247.85818687,22247.85818687,0.0,0.0,0.0,0.9222090250429674,0.9522556073593031,-0.0001229970582754536,0.85,diagnostic,0.9222090250429674,0.9522556073593031,0.0,0.0,85514.5,130.0,1283323.4895261044,84101.18699145275,0.061503341599505594,25666.469790522115,1682.0237398290549,27348.49353035117,0.1939731002780773,38492.0431199203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0360983359968365,0.016876253332070247,0.0,0.0021184890411689718,1366970.963249625,1.007139968327228,5393.5,1116999.9841917683,1.0064377682403434,1.0052819755917173,303.0,76.83606135604703,1.039451114922813,1.0277652661396395,5096.5,1116921.250949278,1.0050285939656873,1.0052792889953266,14498.0,34101.8456251757,22213.0,56341.37496499441,1462.0,9931.406643516068,36676.5,0.6054476706236634,0.39455232937633655,0.39455232937633655,56308.602221962305,34099.43200779469,1462.0,1.0,1.0,9931.406643516073,0.0,0.0,0.0,0.0,0.0,0.0,24836.5,5699.997111659903,26860.0,958279.934019981,0.9990583111807906,0.31676024219845794,41930.5,16238.0,272155.6793356377,48440.863970277045,0.28400435997229495,0.050549805177562045,0.3042251686632257,0.30878262064917517,0.6957748313367743,1795907.6737679178,1.00049115461673,0.4372468538917388,73542.16501544957,16872.094080959432,9215.360854614297,7573.472647919947,18185.524994383406,22676.925452866504,2879.612208821311,2879.612208821311,32331.99810259614,9569.970665288849,9931.406643516068,9732.778510645752,1322.4630684427661,12638.801334414544,51.216661785046156,1462.0,9931.406643516068,3406.001487774335,1316.5,747.5,0.2945159146506165,0.7357956339729945,617.2768099738757,290.5851135733426,114.56443825117898,241.0,194688.96443259413,0.44225594505229965,0.6,18158.87666420891,18158.87666420891,42361.0,23248.5,0.8107687556743731,36.76050781361809,1.3555218431167133,45.313774379914186,0.17725294502515718,0.010156508724769787,883.6155322339707,211.90269567003688,65951.31064213236,18028.72683924207,18028.72683924207,0.0,17776591.757736303,129809564.387404,127955386.60313852,1858434.9733045646,129809564.387404,17776591.757736303,17770334.250386164,0.01433692630413496,0.10460186852797716,0.10460186852797716,0.149653596488868,0.149653596488868,7.3005832739429,996.0,0.014927727753246453,0.030433454933301594,0.014927727753246453,0.030433454933301594,0.0,0.0,835537.1091785722,2719695.1063054977,2654682.946929003,0.764988576088699,86299.731995943,90347.23745964735,86299.731995943,34102.917295794876,56308.60222196162,32745.83786996604,53844.986684880496,21219.911267809715,65073.08947757966,87.62649910519832,0.7541006428951695,1.0000322316206707,24.21186918418971,-3.617843424064631,-6.190623608941678,1.0002806342882502,0.9999048756593601,91.93604920060727,90347.23745964735,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.168712969590244e-06,0.0010258406649164943,1748.0,54.0,1.0,1.0,0.0,1825.0,358.5,0.0,0.0,648.5126114374036,648.5126114374036,1825.0,358.5,92.71419963811783,91.93604920060727,0.0,0.0,0.0,0.0,819438.1799788878,1799162.1255203509,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,156.67045433379516,1560.0,1089.0,1083.5,6.0,0.0,0.0,0.0,8029.376162592815,7868.788639340952,471.0,230.0,219.5,19.0,0.0,0.0,1680.7645533903446,1647.1492623225477,8193.5798535027,6396.242294408903,1789.1518178973977,32331.99810259614,1789.1518178973977,941965.4311866406,20190.823741938526,913341.602118251,1807323.1262234133,9604.7989060889,0.010022957347960737,56029.571988812495,24685.608679687863,31095.536429114618,9933.863004492589,9933.863004492589,7573.472647919947,8029.376162592671,8029.376162592671,1767.6172112955096,0.0,28446.83898476896,27809.82273358779,12522.15299758847,3430.3263558212984,9082.283934497911,5561.9645467175,22247.85818687,27809.822733587498,1.25,remaining_schedule,9283.568528103147,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.08,1.0,1.5,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,27353.924000249994,100,1.0,1.0,1.0,1.0,2.0248904925172333,2.2966869373762018,2.0248904925172333,2.2966869373762018,1.3183203340508731,1.3343041089472205,1.3183203340508731,1.3343041089472205,1,8342.94682007625,2813.3787906422945,11156.325610718544,0.3343041089472204,0.0,11156.325610718544,0.3343041089472204,33371.78728030499,33371.78728030499,0.0,0.0,0.0,0.92419826410728,0.9515215695074561,-0.0008570349101224561,0.85,diagnostic,0.92419826410728,0.9515215695074561,0.0,0.0,85485.0,128.0,1283860.899472658,84470.74163363963,0.06173265244772454,25677.217989453166,1689.4148326727927,27366.632822125957,0.19281778481198159,39201.05565968483,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04508643363253738,0.02586435096777113,0.0,0.0021403537910609192,1367268.5772434522,1.0073592406866088,5372.0,1117530.3612107018,1.0024258257137526,1.0057593063571133,309.0,76.92199904377787,1.0600343053173242,1.028914775483863,5068.5,1117453.832972849,0.9995070005915992,1.0057586367358518,14964.0,35586.52123088177,21428.5,54719.56877591973,1466.0,10218.710234311879,36407.5,0.5891271225870028,0.41087287741299716,0.41087287741299716,54714.802709685435,35576.24332725583,1466.0,1.0,1.0,10218.710234311882,0.0,0.0,0.0,0.0,0.0,0.0,24629.5,5743.727761483942,26051.0,959131.8256095892,0.9999464539276107,0.30697261086498573,42537.5,16418.0,273830.2973065111,49287.294310794656,0.2854980827400598,0.051387403686108994,0.30298390950838,0.30681581905782235,0.69701609049162,1793549.3895699563,0.9991773663220442,0.43468712260555076,72984.9049114077,17039.51332654248,9498.493417194017,7538.715458941217,18315.819295421818,23872.037074564265,2879.9625517281183,2879.9625517281183,33732.113523560525,9866.140630188826,10218.710234311879,10014.336029625645,1422.0178712032598,12765.348023937553,50.294498934080224,1466.0,10218.710234311879,4893.770439873209,1359.0,776.0,0.3044429534621357,0.7707676906373535,2166.6730051377162,585.2112881551128,261.3038039646452,499.5,266134.25545007037,0.4436783018334033,0.6,18956.652825139718,18956.652825139718,42144.0,23995.5,0.8112457649316112,33.34477076222335,1.148409894074758,41.83307515680527,0.17974326090897558,0.010441042370021344,887.0730398020032,209.226439383041,65397.88244194198,17835.439624809384,17835.439624809384,0.0,17789940.82515526,129813234.79299986,127895223.36297327,1859143.5929837767,129813234.79299986,17789940.82515526,17784718.06401287,0.014346134011263865,0.10461137136486529,0.10461137136486529,0.14971741440859793,0.14971741440859793,7.300194730705801,996.0,0.014956967563075175,0.030512454912586195,0.014956967563075175,0.030512454912586195,0.0,0.0,836158.0319218216,2721782.195521999,2656640.6883537257,0.7649725134930685,86130.20414615136,90174.9384722765,86130.20414615136,35582.86715302484,54714.31270968501,34150.354761347255,52140.8811801649,21183.52853363983,64921.611239139005,95.70467396364474,0.7540276995024293,1.0007831909644505,-145.31598060745455,-40.000577593949856,-157.66886204959883,0.9983156754037072,0.9975772801757419,94.20037862168759,90174.9384722765,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.307131310286839e-06,0.0015376062421545813,1774.0,54.0,0.0,0.0,0.0,1848.5,356.5,0.0,0.0,661.4109154082664,658.7255576836889,1848.5,356.5,95.33899855054595,94.20037862168759,0.0,0.0,0.0,0.0,813665.9251165055,1796512.0229072704,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,155.96419435029486,1560.0,1092.5,1085.0,6.0,0.0,0.0,0.0,8052.989761965382,7891.929966726069,467.5,231.0,218.0,19.0,0.0,0.0,1689.9727445015967,1656.1732896115755,8205.81781585206,6420.049843428462,1795.717537693543,33732.113523560525,1795.717537693543,941065.9103890853,20198.36774223955,910472.7331544631,1807130.5340183855,9618.223364576479,0.010028051523015084,56851.70160280319,24933.83060179687,31703.37585505008,10219.526010430274,10219.526010430274,7538.715458941217,8052.9897619652365,8052.9897619652365,1776.2847910034893,0.0,29072.04428497533,41714.73410038154,19598.817927031545,5347.9806072436095,14281.89684254698,8342.94682007625,33371.78728030499,41714.73410038124,1.25,remaining_schedule,2813.3787906422945,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.08,1.0,2.0,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,36471.898666999994,100,1.0,1.0,1.0,1.0,1.606022247946596,1.7919852100138713,1.606022247946596,1.7919852100138713,1.0609174039736409,1.087581780131352,1.0609174039736409,1.087581780131352,0,3897.0140482318966,0.0,3897.0140482318966,0.08758178013135202,0.0,3897.0140482318966,0.08758178013135202,44495.71637374,44495.71637374,0.0,0.0,0.0,0.9231271129509865,0.9506876307522014,-0.0016909736653771823,0.85,diagnostic,0.9231271129509865,0.9506876307522014,0.0,0.0,85016.0,130.5,1285116.090762286,86254.86145724033,0.06289681235966038,25702.321815245738,1725.0972291448065,27427.419044390543,0.19289723908809714,40252.26336850608,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.05002971584075028,0.030807633175984027,0.0,0.0021542316474127982,1371408.1748638325,1.0104091622492193,5349.5,1118877.8039953492,0.9982272812091808,1.006971983137523,317.0,78.63909704792071,1.0874785591766725,1.0518828149183417,5010.5,1118794.9950951636,0.9880694143167028,1.0069657428801766,15407.5,37573.55289384257,20769.5,52360.1201443453,1464.5,10434.93745359934,36171.0,0.5740303881116839,0.42596961188831606,0.42596961188831606,52351.54212095507,37544.818438919334,1464.5,1.0,1.0,10434.937453599328,0.0,0.0,0.0,0.0,0.0,0.0,24512.0,5733.753888618026,25282.0,959172.7186664549,0.999989087136218,0.2992285620408375,42931.0,16309.0,276638.04257347796,49155.19794604428,0.2884131681289788,0.05124749379276042,0.302870767951938,0.307171618756998,0.697129232048062,1798784.4962930093,1.0020938180118464,0.43445426896379324,72626.55736939498,17274.510101733304,9730.179090799988,7501.85632728304,18652.21014656213,25579.04436470117,2869.275265919494,2869.275265919494,35598.29945810615,10067.184844834652,10434.93745359934,10226.238704527346,1530.024426992595,12687.12774513926,50.34646851594336,1464.5,10434.93745359934,7822.221865034213,1400.5,800.0,0.3105012169922309,0.7481827573490087,5102.587286826233,872.6999341955454,433.814931959272,749.5,402392.91696140374,0.4433316026119056,0.6,19625.74899873678,19625.74899873678,41725.5,24576.0,0.8111391788073585,29.967073218719356,1.019113218009183,35.05877653874241,0.18388472645441226,0.010661519563176238,887.5007335945218,216.13906411291399,65075.61782636843,17396.179883764915,17396.179883764915,0.0,17782951.626444962,129838310.32679015,127949661.63944714,1861187.0930423744,129838310.32679015,17782951.62644496,17779192.077136658,0.014352916905639761,0.10474283838588977,0.10474283838588977,0.1498359402457117,0.14983834136726573,7.2986445763001715,996.0,0.01498162223631502,0.03056445936097544,0.01498162223631502,0.03056445936097544,0.0,0.0,835724.9838747466,2720929.14070146,2655275.307378603,0.7649686930419064,85850.30898252444,90026.47287840425,85850.30898252444,37552.703679624654,52351.052120954424,36067.35783623562,49706.96760767678,21156.260863281168,64716.3807786576,94.3735828549701,0.7540271597203476,1.000390009634826,-425.21114423437393,-67.268247952612,-362.89932253100415,0.9950714739985381,0.9944237348359302,96.50466724667321,90026.47287840425,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.414826729090488e-06,0.0020509474149320696,1786.0,54.0,0.0,0.0,0.0,1865.5,357.5,0.0,0.0,670.6248035729478,670.6248035729478,1865.5,357.5,97.547077661549,96.50466724667321,0.0,0.0,0.0,0.0,815211.6713596806,1802397.6881096903,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,159.83975720960223,1560.0,1094.5,1088.0,6.0,0.0,0.0,0.0,8074.931685128822,7913.433051426242,465.5,230.0,215.5,18.0,0.0,0.0,1683.0468087399431,1649.3858725651548,8226.883388576025,6447.8850434271135,1787.5586772192307,35598.29945810615,1787.5586772192307,939312.3843020501,20162.431852127578,908711.5085519324,1810485.536372887,9639.891259752945,0.010050214181607833,56747.16793940096,25228.662043625904,31448.38045239386,10435.766316664472,10435.766316664472,7501.85632728304,8074.931685128678,8074.931685128678,1779.6515600044195,0.0,28901.166286906882,48392.730421971966,23182.616427736124,6277.305271152107,16887.49467378908,3897.014048231895,44495.71637374,55619.645467174996,1.25,remaining_schedule,0.0,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,0,1,0,1,
bond_issuer_frontier,current,0.12,1.0,0.05,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,911.7974666749999,100,1.0,1.0,1.0,1.0,39.89221235757563,44.797565650597264,39.89221235757563,44.797565650597264,19.625529637748684,20.168894545068817,19.625529637748684,20.168894545068817,1,303.1726576694375,22942.76615758535,23245.938815254784,19.168894545068817,0.0,23245.938815254784,19.168894545068817,1212.6906306777498,1212.6906306777498,0.0,0.0,0.0,0.9244182711247872,0.9517493985010017,-0.0006292059165768915,0.85,diagnostic,0.9244182711247872,0.9517493985010017,0.0,0.0,85792.0,132.0,1272787.3958477695,84573.51767097479,0.06230731769911605,25455.7479169554,1691.4703534194955,27147.218270374895,0.191771170917289,39398.558071531166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02013374060017078,0.0009116579354045279,0.0,0.0020458634246534927,1356360.2869870213,0.9993223654356166,5358.0,1107595.6707653478,0.9998133980220191,0.9968182451403363,294.0,75.95078751182757,1.0085763293310464,1.0159237728088641,5074.0,1107517.1046537533,1.000591599290081,0.996815134970557,13761.0,32797.425519064025,23170.5,57387.6059692104,1468.0,9715.151283153835,36944.0,0.6277351347888592,0.37226486521114077,0.37226486521114077,57380.835038765275,32760.62099336142,1468.0,1.0,1.0,9715.151283153842,0.0,0.0,0.0,0.0,0.0,0.0,24953.5,5710.855788626539,27960.5,955839.7267751761,0.9965142640371769,0.33022142981277225,40985.5,16086.0,268243.39953220857,46399.06629511842,0.28063637869207575,0.04854272635398841,0.3069063634943674,0.31081236154590286,0.6930936365056326,1795760.580168567,1.0004092095105306,0.44280649646886894,73719.10864965113,16573.11316244267,9017.767573266803,7600.472925855698,17880.98759935845,21890.11628453616,2795.968968406957,2795.968968406957,31062.44698749803,9362.866080513591,9715.151283153835,9520.848257490761,1248.5134694573471,12814.624433882587,49.163418707272825,1468.0,9715.151283153835,2836.5641888897544,1262.0,719.5,0.3208838326614518,0.7500356558668839,0.2319615142559856,0.547733877966327,0.39365306861832916,0.0,165123.08189992222,0.4415847749539743,0.6,16729.19572704351,16729.19572704351,42740.5,21825.5,0.8103961937384929,41.41036229438078,1.4366477682619947,46.24077941567049,0.1792885671386472,0.009960716206693266,881.8568554255974,212.18250316368733,66116.37491810128,18511.312489081014,18511.312489081014,0.0,17777944.934846126,129782968.04392004,127922366.71023004,1865848.7912506429,129782968.04392004,17777944.934846126,17769321.579394862,0.014372617861213525,0.10493357429256475,0.10493357429256475,0.14958878011130752,0.14958878011130752,7.300787906993382,996.0,0.014975280086933482,0.030540269694342963,0.014975280086933482,0.030540269694342963,0.0,0.0,835553.7511231818,2720010.3140923176,2654735.418230311,0.7649851044761973,86268.90963791753,90103.42782071131,86268.90963791753,32760.62099336148,57379.84503876459,31372.952148638615,54912.60230484546,21245.577343467186,65041.72515705161,90.74959135388062,0.754058830196626,1.0001083553649381,-6.61048884128104,22.048232233406452,-37.55494413699489,0.9999233793220653,0.9994229354707274,82.02296272495457,90103.42782071131,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.612494300009701e-06,5.128812873067635e-05,1710.5,45.0,8.0,8.0,0.0,1793.5,355.0,0.0,0.0,644.4845386800309,637.1790727623452,1793.5,355.0,95.50243124125005,82.02296272495457,0.0,0.0,0.0,0.0,828797.970976555,1799189.1056702738,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,158.60823576344885,1560.0,1090.0,1085.0,6.0,0.0,0.0,0.0,8044.934610328668,7884.035918122088,470.0,231.0,216.0,20.0,0.0,0.0,1684.9174340090024,1651.2190853288328,8210.241919587646,6408.658033343878,1796.1939510432976,31062.44698749803,1796.1939510432976,944130.4306526931,20071.81895833659,911066.1875481054,1805903.8648747765,9618.40200385786,0.010062776984912045,54187.23256146572,24333.524043684327,29943.7258747984,9717.58687067046,9717.58687067046,7600.472925855698,8044.9346103285225,8044.9346103285225,1772.2168032842676,0.0,27411.423919018205,1515.8632883471932,128.77849734948916,67.91832768539311,59.31282154858337,303.1726576694375,1212.6906306777498,1515.8632883471873,1.25,remaining_schedule,22942.76615758535,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.12,1.0,0.1,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,1823.5949333499998,100,1.0,1.0,1.0,1.0,20.31057561830674,23.45654524157095,20.31057561830674,23.45654524157095,10.036951761202385,10.332732895001655,10.036951761202385,10.332732895001655,1,606.345315338875,22029.09016543421,22635.435480773085,9.332732895001659,0.0,22635.435480773085,9.332732895001659,2425.3812613554996,2425.3812613554996,0.0,0.0,0.0,0.9245184587876192,0.9515592102406303,-0.0008193941769483182,0.85,diagnostic,0.9245184587876192,0.9515592102406303,0.0,0.0,85801.5,130.0,1284549.0426976955,85934.95628886565,0.06270409311776891,25690.980853953915,1718.6991257773134,27409.679979731227,0.1919865070550002,40053.47548809135,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02100370697591908,0.0017816243111528282,0.0,0.0021421911094598373,1367824.672619955,1.0077689537638688,5360.0,1119598.775978648,1.000186601977981,1.0076208462977507,294.0,75.5456244719943,1.0085763293310464,1.0105042797724553,5087.5,1119521.508384829,1.0032537960954446,1.0076196374700233,13769.0,32971.526108928025,23149.5,57581.87537248719,1475.0,9698.51092892986,36895.5,0.6272146256135902,0.3727853743864098,0.3727853743864098,57577.16749153125,32947.50136993178,1475.0,1.0,1.0,9698.510928929849,0.0,0.0,0.0,0.0,0.0,0.0,24953.5,5676.280778890679,28089.0,964517.0358667816,1.0055608249207864,0.3301199316757224,40832.5,16128.0,270386.76269961044,48625.70676887687,0.2803338382267372,0.05041456496948077,0.30659013669263446,0.3108440247153002,0.6934098633073655,1792023.5739987458,0.9983273421226544,0.44214851707479375,73916.32364764449,16699.371869271,9025.288003383821,7605.510069003409,18049.530613216157,21834.353410709693,2817.8640494572996,2817.8640494572996,31239.354306618203,9349.276946251779,9698.51092892986,9504.540710351263,1244.6199376018212,12876.692646213098,51.81890468420119,1475.0,9698.51092892986,2812.3276570785033,1262.0,717.0,0.28489983643444383,0.7734817012185793,1.6955081505596465,2.9557452614062334,2.0224855922724174,0.0,165115.75025271645,0.43917877262138,0.6,16725.687660601456,16725.687660601456,42768.5,21865.0,0.8097946931553444,42.2441091245602,1.4550356033730836,48.760629523983354,0.17231253092154175,0.009854196822775479,878.1023028530497,213.092830500668,66292.37740698933,18495.887637525342,18495.887637525342,0.0,17780649.637351494,129783658.53191292,127905561.11543642,1858944.21615326,129783658.53191292,17780649.637351498,17780649.637351498,0.014309417134522745,0.1044535476333636,0.1044552692645334,0.14953608214044367,0.1495366835970229,7.298854401840709,996.0,0.014924672823623603,0.03054899142434772,0.014924672823623603,0.03054899142434772,0.0,0.0,835558.4608890247,2720655.597156476,2654750.267909744,0.76500477148392,86608.91058735666,90534.08459733546,86608.91058735666,32951.761616977994,57576.16749153039,31550.48323234448,55065.021571364436,21301.402721089562,65308.78064140717,91.15173984395969,0.7540696467682964,1.0002605099353516,333.39046059784596,77.87360985578198,229.5005402185634,1.0038642532679956,1.0035264763202931,92.89886445721174,90534.08459733546,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.2536146502482336e-06,0.00010256064966885638,1704.5,53.5,0.0,0.0,0.0,1797.0,360.5,0.0,0.0,654.554509861472,654.554509861472,1797.0,360.5,93.74641255397164,92.89886445721174,0.0,0.0,0.0,0.0,828780.4390916155,1794724.9580978828,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,152.0886314909875,1560.0,1091.5,1085.0,6.0,0.0,0.0,0.0,8051.247163506523,7890.2222202363855,468.5,231.0,216.5,21.0,0.0,0.0,1687.1317669589655,1653.3891316197964,8206.180437468825,6413.95906729632,1790.948518774215,31239.354306618203,1790.9485187742152,942498.3943600489,20297.90467312566,910758.6176990513,1807143.34618391,9613.263092503206,0.00996691891902569,56284.42039044645,24469.085101520708,31702.958064131763,9699.997883879225,9699.997883879225,7605.510069003409,8051.247163506379,8051.247163506379,1773.3216837554787,0.0,29098.16281253334,3031.7265766943924,600.933871538673,209.91003849309092,394.6643041446221,606.345315338875,2425.3812613554996,3031.7265766943747,1.25,remaining_schedule,22029.09016543421,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.12,1.0,0.25,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,4558.987333374999,100,1.0,1.0,1.0,1.0,8.203336050507028,9.645222498337741,8.203336050507028,9.645222498337741,4.323936650464577,4.454804960891959,4.323936650464577,4.454804960891959,1,1515.8632883471873,19432.184746116254,20948.04803446344,3.454804960891959,0.0,20948.04803446344,3.454804960891959,6063.453153388748,6063.453153388748,0.0,0.0,0.0,0.9255086466514582,0.9526429940614757,0.0002643896438970783,0.85,diagnostic,0.9255086466514582,0.9526429940614757,0.0,0.0,85850.0,129.5,1275848.861477002,83929.05837662931,0.06172262187171238,25516.977229540033,1678.5811675325865,27195.55839707262,0.19077045938545786,39002.175736699755,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.023775878113207274,0.004553795448441023,0.0,0.0021475129104112267,1361329.2433950696,1.0029833317135866,5367.0,1110239.7000941117,1.0014928158238476,0.9991978289046687,300.5,76.38306764520328,1.0308747855917668,1.0217059862446496,5066.0,1110171.9016812565,0.9990140011831986,0.9992045715274915,13837.0,32948.500326243564,23096.5,57497.95445450695,1470.5,9714.721701890167,36940.0,0.6254881423460126,0.3745118576539874,0.3745118576539874,57493.43451391907,32931.460008838534,1470.5,1.0,1.0,9714.721701890165,0.0,0.0,0.0,0.0,0.0,0.0,24929.5,5691.651909876514,27642.5,957006.8767769963,0.9977310806147938,0.32675883030753683,41257.5,16234.0,271060.107755408,48320.34747853037,0.2832373667661439,0.05049111835148294,0.3060855866378249,0.31007280151568345,0.6939144133621751,1795939.452909147,1.0005088586168662,0.44109991350073585,73658.8699991228,16668.813960700136,9072.636051804084,7589.960649497615,17963.20817937787,21927.78925537962,2821.672292711388,2821.672292711388,31224.120210895482,9362.346070095382,9714.721701890167,9520.42726785237,1238.5030087524358,12817.941516019193,51.037913902713996,1470.5,9714.721701890167,2834.1247841571117,1267.5,725.0,0.31151090377739693,0.733427018633763,14.969454145300308,15.56239918247932,8.494093630057428,9.0,166386.1341808993,0.43908928057918584,0.6,16863.66206783303,16863.66206783303,42729.0,21874.5,0.8099701379177624,40.73899432886428,1.5420502769555295,46.38105045519903,0.17332187598594517,0.009948128377003125,872.6451453965001,211.05487299057194,66052.66914251429,18553.746806639796,18553.746806639796,0.0,17777512.02221757,129757574.83549938,127881004.65962495,1860175.4375853594,129757574.83549938,17777512.02221757,17771790.48653856,0.014340877770757293,0.10468924151133552,0.10471856140838501,0.14958723755029005,0.14958723755029005,7.300076090774157,996.0,0.014985826026286415,0.030436631158853786,0.014985826026286415,0.030436631158853786,0.0,0.0,835588.6957383379,2719950.971629681,2654845.597026958,0.7649964804132017,86577.48245353415,90521.81537534787,86577.48245353415,32939.09392744477,57493.43451391838,31495.790655507368,54853.86122960999,21304.14618471109,65278.05053073105,89.25743350596517,0.7540730095807053,1.0000840016199724,301.9623267753341,80.61707347731135,198.77042954244826,1.0034999768918422,1.0030542813201588,94.95340225192307,90521.81537534787,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.332791666079928e-06,0.00025644687225481765,1713.5,53.0,0.0,0.0,0.0,1797.5,363.0,0.0,0.0,674.8969702000436,673.0167908306104,1797.5,363.0,95.09672383165201,94.95340225192307,0.0,0.0,0.0,0.0,826611.6478274923,1798224.8473449624,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,155.9641943502949,1560.0,1088.0,1083.0,6.0,0.0,0.0,0.0,8030.89930033209,7870.2813143254425,472.0,232.0,221.0,21.0,0.0,0.0,1689.4846409737656,1655.6949481543002,8178.028788138014,6395.8003648209615,1799.6591173949032,31224.120210895482,1799.6591173949032,941644.6855095795,20158.258416526955,910448.6685240993,1807922.2601900839,9575.427109965558,0.010005599063419105,56050.1762782555,24467.772615265283,31146.38197727086,9716.690570734434,9716.690570734434,7589.960649497615,8030.8993003319465,8030.8993003319465,1776.6244966742838,0.0,28505.256673050564,7579.316441735968,2539.5462005771356,740.9559640030818,1791.63962120805,1515.8632883471873,6063.453153388748,7579.316441735936,1.25,remaining_schedule,19432.184746116254,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.12,1.0,0.5,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,9117.974666749999,100,1.0,1.0,1.0,1.0,4.447933530717449,5.1959488784861545,4.447933530717449,5.1959488784861545,2.470356763179864,2.520964018714806,2.470356763179864,2.520964018714806,1,3031.7265766943747,15412.861574239856,18444.58815093423,1.5209640187148061,0.0,18444.58815093423,1.5209640187148061,12126.906306777497,12126.906306777497,0.0,0.0,0.0,0.9239493006765961,0.9517837489547042,-0.0005948554628744107,0.85,diagnostic,0.9239493006765961,0.9517837489547042,0.0,0.0,85810.0,129.5,1283167.6838958887,85204.50383246636,0.06226705321592,25663.35367791778,1704.0900766493269,27367.44375456711,0.19682171656031353,39490.21418785022,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02835914811900179,0.009137065454235538,0.0,0.0020391631266070925,1363686.0864399923,1.0047197773978263,5398.5,1119089.3871245538,1.0073707781302481,1.0071624045423027,298.0,75.6292002278625,1.0222984562607205,1.0116221957282805,5075.5,1119015.3613911232,1.0008873989351212,1.007164082443626,13998.0,33280.89724452823,22876.0,57044.73791016608,1464.0,9742.331088646093,36860.0,0.6201174769233059,0.3798825230766941,0.3798825230766941,57036.095259320784,33262.1178613263,1464.0,1.0,1.0,9742.3310886461,0.0,0.0,0.0,0.0,0.0,0.0,24858.0,5681.499117567068,27425.0,961829.9970618703,1.0027594426156696,0.3242781122362899,41351.5,16286.5,273104.58060250885,49124.715315482455,0.28394267327570283,0.05107421838115377,0.3048720080168109,0.30917395473786163,0.6951279919831891,1796925.8124040605,1.0010583545427136,0.4385839917624399,73639.86925027156,16713.279376771512,9053.28145981249,7596.774948496926,18083.728078598382,22168.710831719007,2838.8668987860638,2838.8668987860638,31537.529356815074,9380.790564062238,9742.331088646093,9547.484466873171,1267.5288947899066,12716.516813040651,50.19951547614069,1464.0,9742.331088646093,2898.2242648587603,1283.0,728.0,0.28361305309251195,0.7542174323423407,103.07799706629964,84.38161021693728,32.353773130526335,62.0,169626.75406348135,0.4424557966468964,0.6,17204.515260188455,17204.515260188455,42590.5,22246.0,0.8108184433464711,39.18346611320272,1.445064693036128,49.60428355676292,0.17186389451264486,0.009926374199222468,887.4641294500575,214.87861764654897,66090.94288522443,18285.279667550152,18285.279667550152,0.0,17781230.729089953,129747656.16833523,127894266.83367288,1858489.3391390932,129747656.16833523,17781230.729089953,17776530.33769537,0.014331858941839148,0.10459471499982403,0.10459471499982403,0.14948028955752063,0.14948028955752063,7.29941579718424,996.0,0.014955593902559024,0.030758191497653777,0.014955593902559024,0.030758191497653777,0.0,0.0,835650.2205307297,2720606.9247840554,2655039.581924472,0.7649905943755864,86357.25945246905,90390.57475255337,86357.25945246905,33276.24960509504,57035.6150593201,31763.02396765363,54485.07645323295,21242.95471943644,65152.498276106504,93.09409327785937,0.7540388190682775,1.0002931995800206,81.73932571023761,19.425608202658623,73.21817491789989,1.0009474219986172,1.001125061229996,91.31892147600317,90390.57475255337,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.131411192738573e-06,0.0005127865005984215,1725.0,54.0,1.0,1.0,0.0,1811.5,356.5,0.0,0.0,657.8045798930249,657.8045798930249,1811.5,356.5,92.83055913752506,91.31892147600317,0.0,0.0,0.0,0.0,823390.3102131111,1799749.1576280845,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,157.14129432279535,1560.0,1092.5,1087.0,6.0,0.0,0.0,0.0,8058.69302998323,7897.519169383559,467.5,230.0,216.0,21.0,0.0,0.0,1686.1018977760327,1652.379859820522,8201.119000156566,6415.926992450839,1789.024450921867,31537.529356815074,1789.024450921867,945977.2964030693,20225.765066537628,909149.2543435902,1806359.361033671,9622.126734830363,0.01000397862847213,56686.316321833976,24500.809849766425,32088.981490895472,9744.596337442965,9744.596337442965,7596.774948496926,8058.693029983081,8058.693029983081,1772.488391269313,0.0,29473.81889907616,15158.632883472006,6121.381860132504,1681.5074592236947,4448.375407686555,3031.7265766943747,12126.906306777497,15158.632883471872,1.25,remaining_schedule,15412.861574239856,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.12,1.0,0.75,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,13676.962000124997,100,1.0,1.0,1.0,1.0,3.2015962317512163,3.649352907381939,3.2015962317512163,3.649352907381939,1.8599325061543985,1.8962258309720958,1.8599325061543985,1.8962258309720958,1,4547.589865041562,11755.080157827058,16302.67002286862,0.8962258309720958,0.0,16302.67002286862,0.8962258309720958,18190.359460166248,18190.359460166248,0.0,0.0,0.0,0.9241438157750934,0.9523415911787776,-3.701323880100915e-05,0.85,diagnostic,0.9241438157750934,0.9523415911787776,0.0,0.0,85735.0,129.0,1286466.8728051174,84200.95423871755,0.06143060526948864,25729.337456102345,1684.0190847743509,27413.356540876695,0.19000713139597075,38992.190547124446,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.033152577146526,0.013930494481759752,0.0,0.002086311438384943,1369948.1228972909,1.0093334432099186,5394.0,1118955.5434833774,1.0065310692293339,1.0070419474232997,305.0,76.78255863045042,1.0463121783876501,1.0270496094279142,5060.0,1118873.9256936926,0.9978308026030369,1.007036783963782,14291.0,33775.97947291397,22415.0,56470.36383498149,1474.5,9980.706968496404,36699.0,0.6110020177987987,0.3889979822012012,0.3889979822012012,56466.591785424884,33735.36993179397,1474.5,1.0,1.0,9980.706968496412,0.0,0.0,0.0,0.0,0.0,0.0,24884.0,5708.572993961496,27041.0,964087.7295581452,1.0051132500311752,0.3196276237216492,41606.0,16228.5,271740.5328981461,48974.81732470142,0.2818628684577166,0.050799129397847705,0.30437107700128396,0.3086957090202589,0.695628922998716,1795244.9079264356,1.0001219310916734,0.4375480480080065,73308.62324702955,16825.756986137436,9284.782628129116,7572.679039041141,18148.135588108275,22408.100350407385,2868.1041753960053,2868.1041753960053,31986.2732155165,9615.912962712975,9980.706968496404,9781.092829126479,1309.2034123241092,12757.211925335914,50.5442205092531,1474.5,9980.706968496404,3145.0398635340334,1306.0,739.0,0.3256837227475149,0.7720870059460556,375.66808467483327,218.8107613446197,81.27162613140754,176.5,183059.72297665686,0.4400396261750281,0.6,17837.394175714784,17837.394175714784,42466.5,22845.0,0.8101713737828038,37.86894722608878,1.290619262069499,48.639496389221165,0.1768408904193591,0.010145438562535476,894.7819830655403,215.85935532309907,65773.13525952626,18324.411363088504,18324.411363088504,0.0,17768710.411408927,129697872.21238223,127822552.75260809,1860909.4746281174,129697872.21238223,17768710.411408927,17765955.016094133,0.014341909481713478,0.10468552019435387,0.10470570427916401,0.14962135838699664,0.14962326852454344,7.300167797855407,996.0,0.014958103129746447,0.030555281183256643,0.014958103129746447,0.030555281183256643,0.0,0.0,835179.1651802645,2718625.082171561,2653554.365634733,0.7649881147492441,86124.15793799792,90180.48675294037,86124.15793799792,33736.35993179404,56465.790565174306,32355.65675780057,53963.15019318618,21197.195229465164,64971.23483850736,96.12463174984248,0.7540002314206854,0.9995888620218547,-151.3621887608897,-26.333881768616266,-108.04526268124755,0.9982455951753347,0.9983397901373025,94.14208861179867,90180.48675294037,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.3203106618021725e-06,0.0007697217012225094,1732.0,54.5,0.5,0.5,0.0,1825.0,358.5,0.0,0.0,659.5658114816579,658.8587087815977,1825.0,358.5,95.77131500054821,94.14208861179867,0.0,0.0,0.0,0.0,819574.9471232225,1797940.2532632013,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,156.19961434479495,1560.0,1090.0,1085.0,6.0,0.0,0.0,0.0,8042.429555587683,7881.580964475925,470.0,232.0,217.0,20.0,0.0,0.0,1692.2132948484882,1658.3690289515284,8206.13475956626,6412.380966582231,1797.789197543513,31986.2732155165,1797.789197543513,944132.6446606633,20280.628002017802,909370.2474191396,1806711.0200484474,9612.55154983995,0.009970619120155712,56438.90926373552,24644.04483172267,31888.04056317635,9981.968935372042,9981.968935372042,7572.679039041141,8042.42955558754,8042.42955558754,1779.980572830416,0.0,29102.074998751108,22737.94932520805,9868.388698737057,2711.3382892672253,7185.805836678035,4547.589865041562,18190.359460166248,22737.94932520781,1.25,remaining_schedule,11755.080157827058,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.12,1.0,1.0,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,18235.949333499997,100,1.0,1.0,1.0,1.0,2.593102532607947,2.9075507531805735,2.593102532607947,2.9075507531805735,1.5633795489673852,1.5854927330108577,1.5633795489673852,1.5854927330108577,1,6063.453153388749,8136.977879654773,14200.431033043522,0.5854927330108575,0.0,14200.431033043522,0.5854927330108575,24253.812613554994,24253.812613554994,0.0,0.0,0.0,0.9242100618862705,0.9509540140459444,-0.0014245903716342267,0.85,diagnostic,0.9242100618862705,0.9509540140459444,0.0,0.0,85484.5,130.0,1279244.8081869478,83405.56301936276,0.061208336915893176,25584.896163738966,1668.1112603872555,27253.007424126223,0.1903323262839879,38797.31594031691,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03780438081524991,0.018582298150483657,0.0,0.002097700766424499,1366252.8584878948,1.0066108919778187,5342.0,1114251.96442139,0.9968277663743236,1.0028088021066435,308.0,76.75331601962961,1.0566037735849056,1.0266584579404165,5032.5,1114173.5979428838,0.9924078091106291,1.0028062778870446,14614.5,34466.40725253154,22012.5,55744.75448891773,1466.0,10025.70522516653,36609.0,0.6014816851952081,0.39851831480479183,0.39851831480479183,55744.754488918355,34446.84918275826,1466.0,1.0,1.0,10025.705225166537,0.0,0.0,0.0,0.0,0.0,0.0,24763.5,5702.9230789576995,26633.0,956223.4697273865,0.9969143366799949,0.3144958543508632,42026.5,16289.5,269624.32970877027,49201.84656299063,0.2819679062945804,0.05145433899150977,0.3033019933192382,0.30766107605566023,0.6966980066807618,1797946.476731657,1.001626961518734,0.4353421404359041,73362.00224008496,16961.09827102779,9338.353605263826,7583.479138795521,18307.979224706403,22919.267534205763,2830.917772334317,2830.917772334317,32661.375038965758,9683.827764145124,10025.70522516653,9825.191120663203,1354.802480424752,12792.229729058316,51.038433627017625,1466.0,10025.70522516653,3671.8879227406196,1326.0,754.5,0.2626808034755881,0.7233358040804345,903.5384303630494,369.77840983167755,147.155032396181,309.0,209548.56033236053,0.43982450331250533,0.6,18404.67990206905,18404.67990206905,42280.5,23444.0,0.81012860014172,37.028089122675965,1.3384390323233268,48.749825660782975,0.17697566055624092,0.010274994738901677,878.7532222040561,217.20458507014132,65769.83268005413,17911.681566766158,17911.681566766158,0.0,17777973.4469884,129758151.77388516,127899647.18194929,1862179.2674086425,129758151.77388516,17777973.4469884,17776313.229674384,0.014341392107100424,0.10463566150423,0.10463566150423,0.14970617055300425,0.14970617055300425,7.299772336696758,996.0,0.014946784043169308,0.030453050113041384,0.014946784043169308,0.030453050113041384,0.0,0.0,835664.0434676375,2719930.645930063,2655083.1650215457,0.7649878986169627,86365.97249569836,90359.33746942214,86365.97249569836,34449.50682575074,55736.67844496779,32968.64520707396,53222.16987904064,21243.95233812824,65140.75724921697,88.66262418409988,0.7540820227206058,1.000109959331641,90.4523689395428,20.42322689446155,61.47714802836708,1.0010484129079331,1.0009446500934365,94.33648257906208,90359.33746942214,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.292723269425142e-06,0.001025760861192901,1752.0,54.0,0.0,0.0,0.0,1829.0,359.0,0.0,0.0,664.7628277175495,664.0425801220706,1829.0,359.0,94.54627592602648,94.33648257906208,0.0,0.0,0.0,0.0,816590.4919373083,1800896.0990626975,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,159.36891722060204,1560.0,1094.5,1089.0,6.0,0.0,0.0,0.0,8066.622837896559,7905.290381138622,465.5,231.0,218.0,19.0,0.0,0.0,1682.7659879227458,1649.1106681643014,8233.771878124862,6445.989815347297,1792.3764715529433,32661.375038965758,1792.3764715529433,940705.0301524713,20120.762058874832,908726.0073728422,1807537.6180668566,9634.285073687015,0.010075348889348733,56650.192425644156,24789.489485280013,32021.165933251268,10028.545239084193,10028.545239084193,7583.479138795521,8066.622837896413,8066.622837896413,1774.0504616973953,0.0,29357.16744916047,30317.26576694403,13687.74894162076,3753.3809386652415,9956.752597694882,6063.453153388749,24253.812613554994,30317.265766943743,1.25,remaining_schedule,8136.977879654773,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.12,1.0,1.5,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,27353.924000249994,100,1.0,1.0,1.0,1.0,1.9204453262517431,2.13856516350694,1.9204453262517431,2.13856516350694,1.2670438003524938,1.2793122476400494,1.2670438003524938,1.2793122476400494,1,9095.179730083124,1066.400642315817,10161.580372398941,0.2793122476400494,0.0,10161.580372398941,0.2793122476400494,36380.718920332496,36380.718920332496,0.0,0.0,0.0,0.9230927361404493,0.9528676948590981,0.0004890904415194575,0.85,diagnostic,0.9230927361404493,0.9528676948590981,0.0,0.0,85238.0,129.0,1284545.7219350818,84829.936093719,0.06194789252777477,25690.914438701642,1696.59872187438,27387.51316057602,0.19593625029404846,39947.1753896071,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.047701167424750425,0.028479084759984175,0.0,0.0021299347828163994,1367338.4679061112,1.0074107338650808,5320.5,1118138.5090541858,0.9928158238477328,1.006306629610651,310.5,78.12452968681387,1.065180102915952,1.0449999209815468,5016.0,1118063.192556222,0.9891540130151844,1.0063070877284308,15117.0,36103.98116118372,21235.0,53944.66190377875,1471.5,10300.68358967024,36332.5,0.5844641615752129,0.41553583842478725,0.41553583842478725,53931.14806959876,36076.88208169951,1471.5,1.0,1.0,10300.68358967023,0.0,0.0,0.0,0.0,0.0,0.0,24597.5,5726.273816820826,25734.0,954812.4515852812,0.9954432744652373,0.30441015019246154,42628.0,16357.5,275430.8226207889,48652.24561560299,0.2884658889434143,0.050954766598220784,0.30120985918878485,0.3059726528555754,0.6987901408112152,1800904.542773775,1.0032748852695703,0.43104480521583566,72811.83436285668,17148.616910813987,9574.426535235409,7530.567917793331,18506.12207588344,24333.549044319305,2855.4286688710304,2855.4286688710304,34206.75626218718,9935.717958473335,10300.68358967024,10094.669917876836,1464.9213806228704,12663.035345060169,49.120053242853615,1471.5,10300.68358967024,5732.327289653699,1371.0,778.5,0.26659035909460627,0.6713988881089195,3028.4401047108013,683.6012016546684,313.03786174413676,586.0,307410.6499153055,0.4386969874530113,0.6,19195.891291514912,19195.891291514912,41939.0,24085.0,0.8103991807411908,32.46168406231891,1.2049065921032733,42.50188813971556,0.18328634225891158,0.010572411263716337,899.8249919931791,211.90818687664336,65325.56063994346,17610.543788300332,17610.543788300332,0.0,17783198.55907876,129780179.14113836,127903314.66966468,1865300.1134790634,129780179.14113836,17783198.55907876,17780893.169071414,0.014377418540518435,0.10504389385856688,0.10504389385856688,0.1498741804423314,0.1498741804423314,7.300150430729284,996.0,0.015000621544741884,0.03054979689057131,0.015000621544741884,0.03054979689057131,0.0,0.0,835859.8678718084,2720806.303381291,2655700.5905421707,0.7649831282068843,86167.99207765059,90154.36051182116,86167.99207765059,36076.882081699536,53925.71054209771,34651.049847753784,51358.41556077807,21207.173892469873,64958.98932934693,91.12292239222276,0.7540657453411013,1.0004039009699146,-107.52804910822306,-16.355218763907033,-120.29077184167545,0.9987536667533242,0.998151627189873,92.4325367996001,90154.36051182116,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.199201905426064e-06,0.001538189203269319,1786.0,52.0,1.0,1.0,0.0,1859.0,362.0,0.0,0.0,665.4683243473003,665.4683243473003,1859.0,362.0,94.65993993388076,92.4325367996001,0.0,0.0,0.0,0.0,809531.1327252712,1802920.6684777234,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,156.67045433379516,1560.0,1090.5,1083.5,6.0,0.0,0.0,0.0,8036.270173531944,7875.5447700613,469.5,231.0,221.0,18.0,0.0,0.0,1689.044079243461,1655.2631976586017,8208.815730079086,6411.648112523802,1794.9015052000127,34206.75626218718,1794.9015052000127,935774.1961705314,20042.726021440867,903026.162881965,1810210.19762667,9613.665064241486,0.010068642326856815,56199.95174064536,25039.1967860008,31314.47572064657,10301.556867029707,10301.556867029707,7530.567917793331,8036.2701735318005,8036.2701735318005,1783.3533810373267,0.0,28714.76860903937,45475.89865041588,21569.892627382877,5867.986943424601,15655.36943550728,9095.179730083124,36380.718920332496,45475.89865041562,1.25,remaining_schedule,1066.400642315817,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.12,1.0,2.0,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,36471.898666999994,100,0.9762680379707026,0.9986835754776745,0.9762680379707026,0.9986835754776745,1.4812264061249072,1.6514208095275769,1.4812264061249072,1.6514208095275769,0.9762680379707026,0.9986835754776745,0.9762680379707026,0.9986835754776745,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,48507.62522710999,48443.76859974125,0.0,0.0,1151.1811200211575,0.923406003779658,0.9515554693394048,-0.0008231350781737756,0.85,diagnostic,0.923406003779658,0.9515554693394048,0.0,0.0,85168.0,128.0,1282473.6032558004,85882.9655671005,0.06276358627852348,25649.47206511601,1717.65931134201,27367.13137645802,0.19851895422541393,40248.307309137745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.05042461341540745,0.0312025307506412,0.03156350949896539,0.0020956385119341404,1373229.1706343803,1.0117508130025854,5359.0,1116671.700651193,1.0,1.0049865256983472,310.5,77.5096705563409,1.065180102915952,1.0367755163632428,5041.5,1116596.7050174563,0.9941826069808716,1.0049871830806878,15565.0,38320.96485121585,20520.0,51373.39855523564,1466.0,10451.371977837276,36126.5,0.5690913722654471,0.43090862773455285,0.43090862773455285,51352.23765137427,38307.679803702034,1466.0,1.0,1.0,10451.371977837283,0.0,0.0,0.0,0.0,0.0,0.0,24486.0,5719.335915149788,25042.0,953347.8714817644,0.9939163710282944,0.29680930707052133,43079.0,16367.5,278211.16967093095,49356.57537325064,0.2918254479747402,0.0517718419998536,0.30241486060812034,0.3071363822735436,0.6975851393918797,1799884.1791041817,1.0027064457886148,0.4335167767452367,72130.88876904285,17183.659546740477,9780.86869008909,7438.74599587189,18535.577015399816,26164.689639578202,2873.879151074296,2873.879151074296,36322.01923220328,10090.177719969037,10451.371977837276,10242.344538280526,1583.1490901734894,12623.13515363483,49.82619167608068,1466.0,10451.371977837276,9542.555798328354,1416.0,809.5,0.2785628312741026,0.7512972316604871,6836.682044808415,961.7125700358458,494.23415285764474,826.5,481018.6562880066,0.4590235692066953,0.6,19839.531879650025,19839.531879650025,41742.5,24744.5,0.8148745520884758,29.208009487130628,0.9835850265173743,33.659174033949014,0.18355813434139598,0.010743554210029451,875.4396220918505,213.81446874601306,64716.389169007874,17109.976305339915,17109.976305339915,0.0,17778413.531189173,129790884.01534909,127944082.0120182,1864889.166141758,129790884.01534909,17778413.531189173,17778413.531189173,0.0143780067043997,0.1049361112512028,0.1049361112512028,0.14990046688665584,0.14990046688665584,7.301020537349446,996.0,0.014978079764993994,0.030595625248501963,0.014978079764993994,0.030595625248501963,0.0,0.0,835720.282908049,2720042.7226550584,2655260.4854424763,0.7649486097169687,85424.0215061515,89415.31189802746,85424.0215061515,38307.679803702005,51351.451415737494,36756.076430885085,48873.10420629474,21023.244630176872,64402.33080062448,92.74785821370696,0.7540347979103059,1.0001347165174612,-851.4986206073081,-200.28448105690768,-676.949300564127,0.990130472475202,0.989598082530852,100.27968948182064,89415.31189802746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.650213192197478e-06,0.0020514709379548654,1784.5,54.0,0.0,0.0,0.0,1862.0,356.5,0.0,0.0,685.1473112013307,682.1891038560761,1862.0,356.5,102.39551256555245,100.27968948182064,0.0,0.0,0.0,0.0,814253.9991497502,1802940.1702906403,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,157.37671431729544,1560.0,1090.0,1083.5,6.0,0.0,0.0,0.0,8042.830014828114,7881.973414531545,470.0,231.0,221.0,18.0,0.0,0.0,1691.4777470543877,1657.6481921133095,8198.8529853053,6412.93405544361,1793.6362610066321,36322.01923220328,1793.6362610066321,933495.4331853418,20059.026796401027,903044.3910441507,1810283.1549110129,9613.304681804671,0.010083732254903928,56937.66727002675,25222.3657614226,31447.10685803924,10451.928768847163,10451.928768847163,7438.74599587189,8042.830014827967,8042.830014827967,1785.0605285430315,0.0,28912.723459726694,48443.7685997413,23150.396965983135,6336.715798956766,16781.067639324374,0.0,48443.76859974125,60634.531533887486,1.25,remaining_schedule,0.0,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,0,0,1,0,0,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims
bond_issuer_frontier,current,0.15,1.0,0.05,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,911.7974666749999,100,1.0,1.0,1.0,1.0,37.435781382531154,42.45393275424026,37.435781382531154,42.45393275424026,18.559486883361647,19.086702228851728,18.559486883361647,19.086702228851728,1,321.978480419609,22972.137117370956,23294.115597790562,18.086702228851728,0.0,23294.115597790562,18.086702228851728,1287.9139216784374,1287.9139216784374,0.0,0.0,0.0,0.925057461290266,0.9529975960764137,0.0006189916588350552,0.85,diagnostic,0.925057461290266,0.9529975960764137,0.0,0.0,85814.0,132.0,1277082.6239554905,87098.06616968472,0.06384642943574632,25541.652479109813,1741.9613233936946,27283.613802503507,0.1924932231969435,40177.377239746536,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02021614326974713,0.0009940606049808794,0.0,0.002055097821140569,1360020.6412317543,1.0020191959881422,5379.0,1109932.356078221,1.0037320395596194,0.998921224245892,298.5,76.65822251095469,1.0240137221269296,1.0253864796072412,5068.5,1109853.9708403372,0.9995070005915992,0.9989184194917617,13737.5,32939.433734714694,23193.0,57717.61349149756,1477.5,9735.54707224201,36932.0,0.6282635371198648,0.37173646288013507,0.37173646288013507,57717.613491498385,32928.74053317518,1477.5,1.0,1.0,9735.547072242007,0.0,0.0,0.0,0.0,0.0,0.0,24933.5,5694.234273875874,28191.5,960711.0394573706,1.0015928692012137,0.3326563805603636,40717.0,15911.0,267909.8266511369,46876.98114541001,0.27886618936163976,0.048794048595389404,0.3071310279295086,0.3108129001771983,0.6928689720704915,1792980.564004838,0.998860476453632,0.44327434589024994,73857.54428825126,16651.953190203432,9051.284553448972,7605.202596093701,18033.413988881635,21808.11519730826,2828.3315062841275,2828.3315062841275,31221.82765499312,9371.889718572584,9735.54707224201,9540.836130797175,1251.0111327342001,12942.780295394597,51.18151058561217,1477.5,9735.54707224201,2810.5119043836976,1268.0,723.0,0.29552744014797866,0.7167949443796758,0.3054297917254822,0.6904425120627793,0.4940425387172239,0.0,165132.5382334938,0.4439870577912822,0.6,16722.414244943593,16722.414244943593,42722.0,21756.5,0.8109967644478199,41.21405799313632,1.4617724410446422,48.6652463922432,0.1785433289837194,0.009931015403118545,888.4455443210936,209.88573340436074,66231.94727336496,18579.397177586732,18579.397177586732,0.0,17776455.454757042,129776721.40562758,127890290.24050742,1864580.121361193,129776721.40562758,17776455.454757042,17776455.454757042,0.014360886658400605,0.10483270713488387,0.10483270713488387,0.14956497514856315,0.14956497514856315,7.300569995358623,996.0,0.014966537139380322,0.030494050698140786,0.014966537139380322,0.030494050698140786,0.0,0.0,835425.7722101766,2719857.9995241817,2654331.906485564,0.7650059213301736,86725.5279958462,90611.28279535164,86725.5279958462,32940.408644173396,57717.61349149756,31477.708065419494,55179.857991683086,21338.94437897481,65383.55787297535,89.31962736834916,0.7540834974754012,1.0000245638194192,450.00786908739246,115.41526774103113,304.27777178674296,1.0052159392192157,1.0046754938179039,81.97139294805797,90611.28279535164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.633944160514912e-06,5.129242275234167e-05,1710.5,46.5,8.0,8.0,0.0,1793.0,358.0,0.0,0.0,658.3918739233425,656.8591157641252,1793.0,358.0,100.67816106503155,81.97139294805797,0.0,0.0,0.0,0.0,828985.2687343167,1796737.239953675,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,159.54991574144924,1560.0,1092.5,1085.0,6.0,0.0,0.0,0.0,8054.651886376831,7893.558848649286,467.5,231.0,217.5,20.0,0.0,0.0,1682.3739679077976,1648.7264885496515,8217.166810811548,6418.707162708867,1793.0085933594285,31221.82765499312,1793.0085933594285,944521.2872395951,20156.148969459828,913793.6483936887,1804435.69693942,9625.837119843805,0.010019492568005335,54527.64394871204,24436.917684137516,29926.452471397468,9737.4810898089,9737.4810898089,7605.202596093701,8054.651886376683,8054.651886376683,1765.7418863581377,0.0,27270.8419381673,1609.8924020980537,157.40939123008786,77.94504175443936,77.70074191506609,321.978480419609,1287.9139216784374,1609.8924020980467,1.25,remaining_schedule,22972.137117370956,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.15,1.0,0.1,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,1823.5949333499998,100,1.0,1.0,1.0,1.0,19.34963942278059,21.72223542186133,19.34963942278059,21.72223542186133,9.45592709271872,9.75888349594865,9.45592709271872,9.75888349594865,1,643.956960839218,21917.41902474432,22561.375985583538,8.75888349594865,0.0,22561.375985583538,8.75888349594865,2575.827843356875,2575.827843356875,0.0,0.0,0.0,0.9241790450976917,0.9527109597406809,0.00033235532310227356,0.85,diagnostic,0.9241790450976917,0.9527109597406809,0.0,0.0,85765.0,128.0,1277789.163280366,84645.18324746311,0.06212789883283682,25555.783265607315,1692.9036649492623,27248.686930556578,0.19132065488047809,39284.32353457106,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.021123021900174305,0.001900939235408055,0.0,0.002043993335466105,1361738.1575530428,1.0032846064320566,5382.5,1111765.0476505738,1.0043851464825526,1.000570617111227,291.0,75.41901032989381,0.9982847341337907,1.0088106789402893,5070.5,1111687.3104134565,0.9999014001183198,1.000568507446473,13744.0,32868.303846000505,23207.5,57568.545066958075,1469.5,9638.081731603972,36940.5,0.6278088054824633,0.3721911945175368,0.3721911945175368,57568.545066958875,32847.203742064215,1469.5,1.0,1.0,9638.081731603974,0.0,0.0,0.0,0.0,0.0,0.0,24988.0,5674.077011301602,27857.5,956960.0679803429,0.997682279929657,0.329858437614564,41170.0,16232.5,272892.0142164719,47552.58758681015,0.285165518758174,0.04969129766006802,0.3065426691484556,0.3104270200098077,0.6934573308515444,1795182.21958288,1.0000870077299988,0.44204979762626717,73876.37821252932,16614.280186699238,8999.247373501861,7586.69998931231,17963.48304393772,21825.65755719165,2769.852171102724,2769.852171102724,31144.311737780277,9267.17200784268,9638.081731603972,9445.320096971895,1243.507913836879,12785.021378566733,49.3007640126105,1469.5,9638.081731603972,2809.6198727893716,1264.0,715.0,0.3145602217436553,0.7365145966551364,2.24640346618646,3.714200463337841,2.4957075212095683,0.5,164385.55195715916,0.4435235491847689,0.6,16739.225020467537,16739.225020467537,42727.0,21808.5,0.8113235868630224,41.94074100012696,1.3890041317399975,41.78069584711086,0.17434061348902502,0.00987012981315529,877.9194112062279,216.59424645143636,66339.46324086742,18541.913260730784,18541.913260730784,0.0,17773974.17255227,129767873.73039594,127904570.49122438,1858715.1523555042,129767873.73039594,17773974.17255227,17772881.346439667,0.014342809985035346,0.10463507794205996,0.10463507794205996,0.14947395088921334,0.14947395088921334,7.3007888979037965,996.0,0.015006591409703302,0.030559476227600593,0.015006591409703302,0.030559476227600593,0.0,0.0,835543.4885827859,2719292.7755025667,2654703.0609029713,0.7650001048321522,86482.71811240668,90474.31223037475,86482.71811240668,32850.07492371362,57568.545066958075,31406.153243993693,55026.28394144165,21278.080648432646,65174.06004552896,95.43541927180286,0.7540183367133946,0.9998849778844808,207.19798564787197,54.551537198865844,94.77994434035645,1.0024015848915597,1.0014563766561797,90.17909642330476,90474.31223037475,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.0740096760142445e-06,0.00010259916648433105,1704.5,53.5,0.0,0.0,0.0,1796.0,359.5,0.0,0.0,664.1603340164028,662.9365931769744,1796.0,359.5,91.23436635135366,90.17909642330476,0.0,0.0,0.0,0.0,828492.4177836543,1797987.8975976617,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,157.14129432279535,1560.0,1095.0,1088.5,6.0,0.0,0.0,0.0,8072.589353307637,7911.137566241479,465.0,231.0,212.5,20.5,0.0,0.0,1688.6365031460582,1654.863773083147,8216.957226450697,6427.19168398707,1794.6621863501127,31144.311737780277,1794.6621863501127,939916.1804013589,20158.33450110954,909063.1530028547,1808315.7499299808,9634.425324363929,0.010067740177181386,55283.055042195905,24443.499167813694,31036.702002001533,9639.038830929621,9639.038830929621,7586.69998931231,8072.5893533074905,8072.5893533074905,1774.1586362705461,0.0,28321.641034372515,3219.7848041961092,681.5168705749078,230.66656455630482,451.27712571267205,643.956960839218,2575.827843356875,3219.7848041960933,1.25,remaining_schedule,21917.41902474432,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.15,1.0,0.25,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,4558.987333374999,100,1.0,1.0,1.0,1.0,7.9715164695275105,8.980301918494487,7.9715164695275105,8.980301918494487,4.087623863109028,4.2144033507787295,4.087623863109028,4.2144033507787295,1,1609.8924020980467,19089.481724690668,20699.374126788713,3.214403350778729,0.0,20699.374126788713,3.214403350778729,6439.569608392187,6439.569608392187,0.0,0.0,0.0,0.9255318748316341,0.9510872818413452,-0.0012913225762334335,0.85,diagnostic,0.9255318748316341,0.9510872818413452,0.0,0.0,86033.0,129.0,1279262.2541774171,84480.95011223013,0.06194784314707911,25585.24508354834,1689.6190022446026,27274.864085792942,0.1898350076865325,38949.009173837796,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.024159772041656296,0.0049376893768900455,0.0,0.002047514723703721,1364959.1810738272,1.0056577523246308,5367.0,1112608.9035040848,1.0014928158238476,1.001330073773302,298.0,76.6085202758367,1.0222984562607205,1.024721658558345,5053.5,1112534.6900119446,0.9965490041411951,1.0013311871426047,13816.5,33083.77987208012,23101.0,57615.05189257933,1467.5,9722.556058599603,36902.5,0.6256048348052681,0.3743951651947319,0.3743951651947319,57607.86256911335,33080.61105912803,1467.5,1.0,1.0,9722.556058599608,0.0,0.0,0.0,0.0,0.0,0.0,24918.0,5705.5084611688135,27793.0,961031.7552973242,1.0019272326936108,0.32809787610782265,41054.5,16142.5,269572.0139837128,47444.8813759195,0.2805027123170478,0.04936869267263806,0.3061075326525664,0.30974937453087154,0.6938924673474336,1798211.5742682288,1.001774646026309,0.4411455213227,74067.5475671895,16716.242809180974,9032.49472491097,7611.967156344526,18026.742936849976,22069.735339574574,2835.6079816269994,2835.6079816269994,31366.029755688985,9363.612119166704,9722.556058599603,9528.10493742761,1258.3165995481445,12774.461922072536,51.17088538378722,1467.5,9722.556058599603,2842.583554894961,1266.0,726.5,0.3111747806803603,0.7553589252265236,18.34434189912912,18.784273850226597,10.054973433815913,11.0,166538.72229619155,0.4403579139436827,0.6,16848.165070173185,16848.165070173185,42671.5,21870.5,0.810111595216116,39.56374273625729,1.4499115297756955,44.10236446063698,0.1763022610530273,0.00991445379916692,884.4580959939502,216.0105648352762,66474.37045389994,18623.808011759094,18623.808011759094,0.0,17795049.062357057,129844424.93257837,127942120.75566603,1859519.4564658562,129844424.93257837,17795049.062357053,17792442.647337355,0.01435600989769201,0.10467380468361334,0.10469203071555444,0.14946092022748275,0.14946386727844438,7.298673147389033,996.0,0.01494482173476882,0.03036238162441314,0.01494482173476882,0.03036238162441314,0.0,0.0,836233.1276948067,2722728.655678131,2656877.461941412,0.7650044154668073,86703.66570879918,90664.90495325357,86703.66570879918,33083.050937298205,57601.123222999624,31635.67816263892,54969.62565340408,21326.26275778062,65402.36652845182,84.33896803226999,0.7541437197475187,1.001070557739712,428.1455820403644,102.73364654683974,323.08642726321705,1.0049625384049996,1.0049645052428495,98.68804741749086,90664.90495325357,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.560492493747997e-06,0.00025619414256641387,1709.0,54.0,1.0,1.0,0.0,1797.5,359.0,0.0,0.0,674.2657446294941,672.5301624476249,1797.5,359.0,98.97150311467198,98.68804741749086,0.0,0.0,0.0,0.0,826567.35407246,1800764.971913149,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,154.73267290414148,1560.0,1088.5,1083.0,5.0,0.0,0.0,0.0,8039.314674185531,7878.528380701813,471.5,232.0,218.0,20.0,0.0,0.0,1690.556661767811,1656.7455285324645,8198.62547180658,6398.5810765801525,1800.5008302681972,31366.029755688985,1800.5008302681972,943507.8797274837,20193.607485499328,912422.2096784506,1804620.0640054273,9611.25256265203,0.01000097292277142,55147.086603020376,24436.327630663338,30579.581385734044,9723.632985725568,9723.632985725568,7611.967156344526,8039.314674185383,8039.314674185383,1777.8504690747723,0.0,27825.155141160896,8049.462010490275,2703.26253954721,789.6145990096657,1921.3702074276493,1609.8924020980467,6439.569608392187,8049.462010490233,1.25,remaining_schedule,19089.481724690668,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.15,1.0,0.5,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,9117.974666749999,100,1.0,1.0,1.0,1.0,4.2985747333964985,4.911006223808734,4.2985747333964985,4.911006223808734,2.3779347509556388,2.4148379177767363,2.3779347509556388,2.4148379177767363,1,3219.7848041960933,15002.109708035816,18221.89451223191,1.4148379177767363,0.0,18221.89451223191,1.4148379177767363,12879.139216784373,12879.139216784373,0.0,0.0,0.0,0.9256261023824088,0.9524155942105461,3.698979296751226e-05,0.85,diagnostic,0.9256261023824088,0.9524155942105461,0.0,0.0,85968.5,129.0,1287141.2603856404,85328.3161084441,0.06217137164264994,25742.825207712824,1706.5663221688824,27449.391529881705,0.19159132621847597,39409.85346276105,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02879725242626182,0.00957516976149557,0.0,0.002057523475548136,1370951.039576558,1.0100723597631938,5372.0,1120903.7749304376,1.0024258257137526,1.00879532431294,293.5,76.19923502164986,1.006861063464837,1.0192470264549744,5078.0,1120823.283318696,1.0013803983435219,1.008791293375789,14037.0,33413.48314469562,22788.5,57182.180208012534,1479.0,9797.82145524846,36809.0,0.6187186849716027,0.38128131502839735,0.38128131502839735,57175.237745122584,33390.868645325274,1479.0,1.0,1.0,9797.821455248446,0.0,0.0,0.0,0.0,0.0,0.0,24832.0,5692.050370646566,27337.0,961907.5986512017,1.0028403464413995,0.321358026148042,41359.5,16299.5,270500.2892698478,49110.0139758225,0.2812123426919036,0.05105481445898249,0.30535456298029573,0.30900171369587315,0.6946454370197043,1794681.924799588,0.999808296016309,0.439583349429009,73631.03377790129,16821.628686603504,9125.205641610271,7593.989584439392,18140.641591314285,22186.89714998628,2834.8661987196224,2834.8661987196224,31659.83696081338,9457.523314348731,9797.82145524846,9601.865026143489,1281.4984977188817,12850.90728219752,50.306320090200444,1479.0,9797.82145524846,2962.8402763943004,1287.0,733.5,0.3005118866013069,0.7343614251467276,137.35548069402273,106.58284176959995,38.999548114099284,80.0,171363.47038227163,0.4423902532209961,0.6,17304.058865977247,17304.058865977247,42589.0,22360.0,0.8106799684902912,40.5401712775745,1.4015123321975749,45.390764066569446,0.17317467129291345,0.00998210747020539,868.4833623992173,211.86878931343796,66130.78133150403,18242.613137247266,18242.613137247266,0.0,17774096.77797197,129770585.79157344,127907266.09838893,1859179.455580316,129770585.79157344,17774096.777971976,17772782.39762994,0.014336482008448267,0.10463822995894026,0.10463822995894026,0.1495090447774387,0.1495090447774387,7.299400183894683,996.0,0.014940920453367482,0.03043799036771173,0.014940920453367482,0.03043799036771173,0.0,0.0,835392.9380313188,2719520.6063185837,2654228.3817994464,0.7649970498170604,86532.72341737096,90563.61208356853,86532.72341737096,33392.30602946835,57171.65989370446,31922.541774528247,54637.51622022608,21289.904630548393,65237.24560913084,85.49271941316195,0.754146972184907,0.999891875121766,257.2032906121458,66.37551931461348,157.9655079422373,1.0029811850480213,1.0024272780475847,97.6489468366627,90563.61208356853,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.4934905128330725e-06,0.0005129922932783441,1725.0,54.0,0.0,0.0,0.0,1810.0,358.0,0.0,0.0,658.3805821811843,656.6201509546133,1810.0,358.0,97.89637874614091,97.6489468366627,0.0,0.0,0.0,0.0,822588.7497318496,1800477.9461518147,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,154.4972529096414,1560.0,1088.0,1083.5,6.0,0.0,0.0,0.0,8025.943070822613,7865.424209406156,472.0,231.0,222.0,20.5,0.0,0.0,1681.613465246221,1647.9811959413064,8179.449579056036,6386.636177634184,1792.9664545448713,31659.83696081338,1792.9664545448713,941716.491265014,20219.75458445362,912791.9967118043,1806501.3809594999,9585.549058251556,0.009965145375390035,56577.68184052792,24573.148176306997,32304.08748113971,9799.29706157226,9799.29706157226,7593.989584439392,8025.943070822468,8025.943070822468,1768.9165336653814,0.0,29628.59593534368,16098.924020980614,6593.193293716678,1832.7951220837585,4777.9266464682205,3219.7848041960933,12879.139216784373,16098.924020980467,1.25,remaining_schedule,15002.109708035816,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.15,1.0,0.75,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,13676.962000124997,100,1.0,1.0,1.0,1.0,3.0143971829586116,3.4239185993556465,3.0143971829586116,3.4239185993556465,1.79686182079904,1.8261205525960333,1.79686182079904,1.8261205525960333,1,4829.677206294138,11129.90520380259,15959.582410096726,0.8261205525960333,0.0,15959.582410096726,0.8261205525960333,19318.70882517656,19318.70882517656,0.0,0.0,0.0,0.9243433640800841,0.9510048417434398,-0.001373762674138801,0.85,diagnostic,0.9243433640800841,0.9510048417434398,0.0,0.0,85405.5,131.0,1282546.427535027,83926.92053215545,0.06141862967972734,25650.92855070055,1678.5384106431088,27329.46696134366,0.19355717639168343,39066.858493911386,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.033959764050854414,0.014737681386088164,0.0,0.0020994514778729582,1365337.866749919,1.0059367556758934,5387.0,1115295.5345839635,1.005224855383467,1.0037479984267395,301.0,76.99739058719385,1.032590051457976,1.0299232187631788,5069.5,1115215.718817092,0.9997042003549595,1.0037442334775402,14370.0,33894.87413377165,22311.0,56680.85514755463,1473.0,9972.369173305342,36685.0,0.6082721380737292,0.39172786192627085,0.39172786192627085,56678.548285886514,33887.92579239652,1473.0,1.0,1.0,9972.369173305342,0.0,0.0,0.0,0.0,0.0,0.0,24866.5,5695.617533496343,27022.0,958810.990225177,0.9996119658036935,0.3172463053763784,41791.5,16296.5,273233.1431865731,47886.88296187043,0.2849708086078615,0.04994402802018799,0.30371585858259725,0.30863816490203594,0.6962841414174028,1799472.5885196247,1.0024771507389931,0.43619528775174693,73687.48329692443,16851.406564518635,9263.404834417051,7589.167680455579,18125.951994058094,22533.740537310772,2838.793879183251,2838.793879183251,32131.42669181482,9613.700901271737,9972.369173305342,9772.921789839229,1306.9225051911658,12822.611739903256,50.88767593877399,1473.0,9972.369173305342,3271.4262944644784,1309.5,748.5,0.28977344618417955,0.7396034903611388,482.2506750706417,254.37472272936031,96.35073749376495,207.0,188893.49545013404,0.43749094151117013,0.6,18033.805921998508,18033.805921998508,42441.0,23045.0,0.8095182226721651,37.63421298061329,1.2914707281171323,43.85483554411789,0.17916171721068866,0.01019275111515363,871.0690118613741,214.95655568093207,66108.25259379818,18212.040500031486,18212.040500031486,0.0,17778738.9956526,129781418.39480546,127899104.70017995,1864972.1759465085,129781418.39480546,17778738.9956526,17778738.9956526,0.014376758035215632,0.10491425029805551,0.10495423124837039,0.1496429249632516,0.1496429249632516,7.299320236068763,996.0,0.014963164585048112,0.0304592813893391,0.014963164585048112,0.0304592813893391,0.0,0.0,835550.0485103023,2720282.362920073,2654723.7440587785,0.7650022711895235,86580.69588539617,90570.03116301363,86580.69588539617,33924.99227586848,56678.058285885796,32500.709239510543,54074.036590309865,21282.594529317346,65287.84278509561,95.4534496991407,0.7540150086365568,1.0001530257050777,305.1757586373569,59.06541808356633,208.5626839070028,1.0035372230522515,1.0032047478641852,92.97714069952318,90570.03116301363,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.230855799094447e-06,0.0007692875218533087,1728.5,54.0,0.0,0.0,0.0,1810.5,356.5,0.0,0.0,642.2220385444309,642.2220385444309,1810.5,356.5,93.99230541689721,92.97714069952318,0.0,0.0,0.0,0.0,818503.3257639351,1802604.4304838972,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,155.72877435579477,1560.0,1090.0,1083.0,6.0,0.0,0.0,0.0,8042.6229637335055,7881.77050445883,470.0,230.0,219.0,20.0,0.0,0.0,1681.1411027538952,1647.5182806988273,8202.27875294364,6417.045579798582,1788.5730280656974,32131.42669181482,1788.5730280656974,942896.9293307357,20163.99293765176,907590.4991154654,1810274.611863021,9613.921463764578,0.010026920385535784,55661.2725562244,24681.55716239458,30326.66831153234,9973.525896875593,9973.525896875593,7589.167680455579,8042.622963733362,8042.622963733362,1767.6522166245236,0.0,27706.96774394308,24148.38603147094,10621.511507635714,2939.0029903643003,7686.718432946744,4829.677206294138,19318.70882517656,24148.386031470698,1.25,remaining_schedule,11129.90520380259,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.15,1.0,1.0,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,18235.949333499997,100,1.0,1.0,1.0,1.0,2.4498089544026245,2.7792647245889657,2.4498089544026245,2.7792647245889657,1.5119715660565471,1.531243170344617,1.5119715660565471,1.531243170344617,1,6439.569608392187,7244.3398892762525,13683.90949766844,0.5312431703446171,0.0,13683.90949766844,0.5312431703446171,25758.278433568747,25758.278433568747,0.0,0.0,0.0,0.9227264633558973,0.9519852658401478,-0.0003933385774308462,0.85,diagnostic,0.9227264633558973,0.9519852658401478,0.0,0.0,85295.5,130.0,1286086.0702193894,84886.42877179409,0.06191694496735487,25721.721404387772,1697.7285754358818,27419.449979823654,0.1914459671261504,38937.50908487412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03904027022235006,0.019818187557583807,0.0,0.0021007764138970784,1368600.6341452787,1.0083406571043552,5377.5,1119304.274031136,1.0034521365926479,1.007355799293453,305.0,77.19597982184835,1.0463121783876501,1.0325795641562798,5063.0,1119224.8656884339,0.9984224018931177,1.007352645720458,14679.0,34575.72892155356,21875.0,55495.439538815925,1466.5,10070.139780826381,36559.5,0.5983844312678759,0.40161556873212406,0.40161556873212406,55469.2899837132,34531.511669623316,1466.5,1.0,1.0,10070.139780826377,0.0,0.0,0.0,0.0,0.0,0.0,24771.0,5700.834646746778,26562.0,960261.3983774581,1.0011240942201387,0.31230887476327923,42091.0,16252.0,274426.6820153893,49491.76448213584,0.2857833111682764,0.0515398875407899,0.3029787196012552,0.30708082034350037,0.6970212803987448,1800432.729524755,1.0030120404757257,0.4346764273997682,72933.55743744597,16952.77753591333,9390.190378964748,7538.20633133127,18339.571045118886,22984.05511879395,2818.649814956842,2818.649814956842,32740.873985670365,9709.433756585775,10070.139780826381,9868.736985209853,1376.9287436451036,12811.91155397681,50.81362244357925,1466.5,10070.139780826381,3893.3477412794837,1333.5,759.0,0.32552349111078543,0.7683526308181048,1160.4987171998519,417.5994103506765,172.8364311401496,351.5,219878.474312912,0.4446120169517326,0.6,18521.501609643958,18521.501609643958,42280.0,23563.5,0.8115257192354961,36.21163803976051,1.3155202810248185,39.714628544759876,0.17635736645529843,0.010277135998473892,882.5954749678166,215.9108953763082,65452.32697399317,17908.791218503287,17908.791218503287,0.0,17765269.889576174,129737319.1077159,127842121.88451055,1861728.4904346166,129737319.1077159,17765269.889576174,17764441.981655926,0.014356535402385668,0.10480683363604262,0.10480683363604262,0.149614771196807,0.149614771196807,7.30037345607975,996.0,0.014969110436016932,0.030733640717873274,0.014969110436016932,0.030733640717873274,0.0,0.0,835192.8367383704,2717976.220936906,2653597.471441268,0.7649745549863398,85945.56291542735,89834.36653645613,85945.56291542735,34531.51166962336,55469.28998371247,33083.9063436595,52952.30774800487,21158.52893369384,64799.62107666228,94.74873943300871,0.7540272215972597,0.9993953135186749,-329.95721133146435,-65.00017753993961,-279.65902452632145,0.9961755407461272,0.9957027947437112,94.88141122195066,89834.36653645613,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.323999548614666e-06,0.0010264943600323826,1752.0,53.5,1.0,1.0,0.0,1831.5,363.0,0.0,0.0,649.4725667311557,649.4725667311557,1831.5,363.0,95.20064487611762,94.88141122195066,0.0,0.0,0.0,0.0,814407.2200054348,1803320.477459519,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,156.90587432829525,1560.0,1093.0,1087.5,6.0,0.0,0.0,0.0,8063.413297997045,7902.145032037099,467.0,230.0,219.0,19.0,0.0,0.0,1676.2678765814085,1642.7425190497902,8218.835860456033,6435.912317082415,1785.4445528867273,32740.873985670365,1785.4445528867273,941650.8347581159,20188.570357020606,910446.9979141271,1808858.21871673,9620.73408788292,0.010018869970342405,57100.76070669197,24831.708303327032,32194.92370085255,10071.599450689093,10071.599450689093,7538.20633133127,8063.413297996899,8063.413297996899,1773.1384969785454,0.0,29596.677808743516,32197.848041961217,14642.501028130779,3993.586095871724,10668.377581668849,6439.569608392187,25758.278433568747,32197.848041960933,1.25,remaining_schedule,7244.3398892762525,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.15,1.0,1.5,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,27353.924000249994,100,1.0,1.0,1.0,1.0,1.8227788542486865,2.040860365943809,1.8227788542486865,2.040860365943809,1.2188098264016287,1.2457130284513598,1.2188098264016287,1.2457130284513598,0,9493.716902408294,0.0,9493.716902408294,0.24571302845135998,0.0,9493.716902408294,0.24571302845135998,38637.41765035312,38637.41765035312,0.0,0.0,0.0,0.9237033449522074,0.9523716891952008,-6.915222377834596e-06,0.85,diagnostic,0.9237033449522074,0.9523716891952008,0.0,0.0,85017.0,129.0,1279383.6894045286,85863.9962716653,0.06289261441167557,25587.673788090593,1717.2799254333063,27304.9537135239,0.19529468665791475,40127.509766385934,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.049625829912520444,0.030403747247754194,0.0,0.0021410665131253175,1366269.0235308881,1.0066228018583692,5359.5,1114942.1918964293,1.0000933009889905,1.003429995705153,315.5,78.25791137526006,1.0823327615780447,1.0467840450517385,5019.5,1114860.5834110589,0.9898442121869454,1.0034245956622774,15225.0,36599.738336884584,21035.0,53303.50494142982,1465.5,10344.291337177081,36251.0,0.5803811622119203,0.41961883778807973,0.41961883778807973,53268.30233362394,36582.194443087224,1465.5,1.0,1.0,10344.291337177074,0.0,0.0,0.0,0.0,0.0,0.0,24607.5,5721.989283381401,25639.0,959124.5741729471,0.9999388939153553,0.3033552024247369,42595.0,16331.5,274821.22625203663,48392.16157109865,0.28653340103293146,0.05045451120134963,0.3008229515062327,0.3051064264522844,0.6991770484937674,1800306.955274213,1.002941972271784,0.43025291578899594,72501.81835896276,17170.17432026949,9619.54216205567,7485.775468156409,18421.146649948692,24672.628562804417,2882.789887570505,2882.789887570505,34685.672234505764,9987.858639175767,10344.291337177081,10137.405510433544,1497.1570196776975,12712.904512616198,49.91840100961723,1465.5,10344.291337177081,6489.742662950638,1384.0,794.5,0.2721448739665478,0.7432338484612961,3787.0390257432837,751.6732864884142,361.00118475328554,645.5,341695.0660695862,0.44381233373347484,0.6,19309.616167179243,19309.616167179243,41984.5,24285.0,0.8112125754201174,31.473467690597207,1.1208597848083062,45.162186232242206,0.18488861646198967,0.010569435695227626,891.6642344360419,217.37872322846704,65096.77565561667,17670.56448158432,17670.56448158432,0.0,17783009.680766117,129769580.86761303,127908747.84835249,1862381.5495749274,129769580.86761303,17783009.680766117,17783009.680766117,0.014351595695719433,0.10477430723568476,0.10477430723568476,0.14978356526627737,0.14978356526627737,7.298974210904568,996.0,0.01498307575572588,0.030539892303450215,0.01498307575572588,0.030539892303450215,0.0,0.0,835792.2435668245,2720708.239605436,2655487.3741563587,0.7649601132527573,85838.68938979585,89836.5890818265,85838.68938979585,36601.71768274213,53265.58510243341,35101.36662957504,50732.99203342377,21104.721248418657,64703.30793683349,102.14027632823371,0.7539294263557466,1.0003932755135239,-436.83073696296196,-118.80786281512337,-375.97216435511655,0.9949367939327267,0.9942228591992638,89.58946990546634,89836.5890818265,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.037426201168961e-06,0.001538205564791742,1793.5,52.0,1.0,1.0,0.0,1866.5,357.5,0.0,0.0,663.7167331336291,662.2150210470304,1866.5,357.5,90.37046689554978,89.58946990546634,0.0,0.0,0.0,0.0,807289.9145284614,1803696.4122221293,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,155.49335436129468,1560.0,1091.0,1084.0,6.0,0.0,0.0,0.0,8040.878048948514,7880.0604879695375,469.0,231.0,220.5,19.0,0.0,0.0,1692.121803822936,1658.2793677464872,8209.509282312065,6413.655582879385,1794.779480059103,34685.672234505764,1794.779480059103,941087.4988071469,20148.173767109434,909508.2061534825,1809632.7988884281,9613.346418533738,0.010023042550883782,55948.77356499508,25062.34954816384,30985.894950763697,10345.107069829848,10345.107069829848,7485.775468156409,8040.878048948369,8040.878048948369,1780.9721320718613,0.0,28373.35196721997,48131.13455276165,22915.765874180703,6214.854013713362,16732.61601680739,9493.71690240829,38637.41765035312,48296.772062941396,1.25,remaining_schedule,0.0,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,0,1,0,1,
bond_issuer_frontier,current,0.15,1.0,2.0,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,36471.898666999994,100,0.9165089841421955,0.9395851701660435,0.9165089841421955,0.9395851701660435,1.3839386420440107,1.5310710967031507,1.3839386420440107,1.5310710967031507,0.9165089841421955,0.9395851701660435,0.9165089841421955,0.9395851701660435,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,51516.55686713749,48404.19285037804,0.0,0.0,4301.169666333663,0.9236449726944735,0.9524108688247459,3.2264407167303943e-05,0.85,diagnostic,0.9236449726944735,0.9524108688247459,0.0,0.0,85108.0,128.5,1279171.4361886329,85783.1768548172,0.06284690790087574,25583.42872377265,1715.663537096344,27299.092260868994,0.19925350311387902,40351.13369147128,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.05071684490308355,0.0314947622383173,0.11793105989914884,0.0021010909511346913,1365882.7291772051,1.0063381926796868,5366.0,1114761.5489741797,1.0013062138458668,1.0032674199877618,317.0,78.62193700661926,1.0874785591766725,1.0516532808414527,5049.0,1114679.807387407,0.9956616052060737,1.003261889121982,15639.5,38850.4759043136,20437.0,50881.35544084583,1461.0,10566.056748189394,36091.5,0.5669716336353134,0.43302836636468656,0.43302836636468656,50881.35544084604,38843.04977537463,1461.0,1.0,1.0,10566.056748189392,0.0,0.0,0.0,0.0,0.0,0.0,24490.0,5707.855671454741,25044.5,952866.6112746142,0.993414631408456,0.2965192110597679,42966.5,16247.0,276008.7530362408,48282.789596958915,0.289661480180352,0.050671089768139554,0.30229787420176096,0.3064123123388506,0.6977021257982391,1801137.9219210586,1.0034048996216105,0.4332764127604559,72197.26053616783,17258.121072210633,9869.310288831908,7468.581184062257,18599.39274471889,26504.322946542063,2930.463770580477,2930.463770580477,36829.655269731724,10203.392212449053,10566.056748189394,10354.73561322561,1585.371176907092,12630.192695930104,50.19198497407328,1461.0,10566.056748189394,10992.626617667032,1419.5,818.5,0.36476864381559776,0.8214280591654969,8311.213769304342,1008.992573039967,529.8499748444575,873.0,545871.892270749,0.4847381002716237,0.6,19880.44481989395,19880.44481989395,41662.0,24779.5,0.821355835392739,28.703954103124598,0.9913353957406958,30.94663330590633,0.18895693566488858,0.01086693089117108,883.4194991768936,217.38393508521017,64747.39537519161,17157.631215507135,17157.631215507135,0.0,17771518.304168627,129699611.3542678,127838983.54354048,1864297.072809757,129699611.3542678,17771518.304168627,17766873.978471305,0.014379425692406814,0.1050219856608881,0.1050219856608881,0.1497661376517958,0.1497661376517958,7.299197881349955,996.0,0.014996716789828255,0.03053526953572876,0.014996716789828255,0.03053526953572876,0.0,0.0,835397.3522256248,2718811.458034251,2654242.29955515,0.7649582040081645,85651.1867317404,89747.89454520654,85651.1867317404,38845.210644979044,50881.35544084583,37228.01881519813,48447.34155420074,21080.306116043856,64581.16782039797,96.08903845460826,0.7540022475494975,0.9997468216184355,-624.3333950184169,-143.2229951899244,-498.11228079063585,0.9927634931194721,0.992346069593638,91.77021700352833,89747.89454520654,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.1809139850950354e-06,0.002052266922473591,1806.0,53.0,1.0,1.0,0.0,1879.0,357.0,0.0,0.0,667.2608769596518,667.2608769596518,1879.0,357.0,92.78535380150552,91.77021700352833,0.0,0.0,0.0,0.0,813967.0789171283,1803270.2726037833,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,159.83975720960223,1560.0,1090.5,1084.0,6.0,0.0,0.0,0.0,8039.910316396752,7879.112110068812,469.5,231.0,219.0,18.0,0.0,0.0,1691.0676092656568,1657.246257080354,8204.763263407098,6419.121806399243,1792.3595645880719,36829.655269731724,1792.3595645880719,934226.2667203455,20026.352984005167,902937.3577736842,1812510.3570841197,9611.969744274076,0.010087424231830835,55917.80323389711,25253.30132589527,30449.092361213763,10568.398700577483,10568.398700577483,7468.581184062257,8039.91031639661,8039.91031639661,1781.546821672503,0.0,27834.496602664127,48404.19285037808,23110.949324509347,6288.259507780955,16800.89765260913,0.0,48404.19285037804,64395.69608392187,1.25,remaining_schedule,0.0,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,0,0,1,0,0,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims
bond_issuer_frontier,current,0.25,1.0,0.05,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,911.7974666749999,100,1.0,1.0,1.0,1.0,31.102595712935567,35.33536218447492,31.102595712935567,35.33536218447492,15.594937318631354,16.029178791792994,15.594937318631354,16.029178791792994,1,384.6645562535157,22740.105006945676,23124.769563199196,15.029178791792992,0.0,23124.769563199196,15.029178791792992,1538.6582250140623,1538.6582250140623,0.0,0.0,0.0,0.9257586653028519,0.9535766794158971,0.0011980749983184769,0.85,diagnostic,0.9257586653028519,0.9535766794158971,0.0,0.0,85487.0,131.0,1267810.5690426347,83314.82224006412,0.06166327920236086,25356.2113808527,1666.2964448012824,27022.507825653982,0.19072420634920634,38294.63033428701,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02039224291527502,0.00117016025050877,0.0,0.0019978456043974195,1353933.8065507538,0.9975346131750129,5368.5,1102560.422185732,1.0017727187908192,0.9922866026055568,293.5,75.8557412775778,1.006861063464837,1.0146524268221584,5079.0,1102481.9778172513,1.0015775981068822,0.992283294680207,13743.5,32809.266238015814,23152.5,57641.668454153565,1467.5,9697.15471733678,36895.5,0.6281023670243959,0.3718976329756041,0.3718976329756041,57634.48906123276,32803.33406142884,1467.5,1.0,1.0,9697.154717336776,0.0,0.0,0.0,0.0,0.0,0.0,24955.0,5700.292950388701,28000.0,954451.3978400102,0.9950668565395454,0.3307564948493064,40699.5,16037.0,270063.8867704591,46425.58358556233,0.28295195269411566,0.04864111854267975,0.3064833969238112,0.3108980424535158,0.6935166030761888,1798616.5323256054,1.0020002461283155,0.44192654590768865,74085.35518451955,16582.423099367537,9023.890006156435,7620.342730602666,17946.873210651866,21893.73666678504,2855.173302051303,2855.173302051303,31103.0093457016,9308.801182146855,9697.15471733678,9503.211622990042,1233.7259456726501,12861.380661582356,49.5681054529778,1467.5,9697.15471733678,2813.5619050845444,1263.5,721.5,0.33319825534362413,0.7505353144858984,0.6751162069689288,1.2984034055614906,0.9326968957213424,0.0,166120.9563741456,0.4439140722511944,0.6,16715.742433967152,16715.74243396715,42663.5,21793.0,0.8109785180627977,41.5779576949013,1.4609325190687397,49.2919687649882,0.17909051520959182,0.009956726601790799,875.3405529288693,213.58039142887833,66435.61087576475,18545.663065752342,18545.663065752342,0.0,17776542.61434087,129744436.56140587,127879292.10760973,1869428.3470220375,129744436.56140587,17776542.61434087,17770039.09171287,0.014398410038999304,0.10512038583443667,0.10512661069077923,0.14961533352425174,0.14961533352425174,7.300317185002102,996.0,0.014969756554928016,0.030489738646806944,0.014969756554928016,0.030489738646806944,0.0,0.0,835414.0458979586,2719746.5233039083,2654294.933951641,0.7650022348940897,86547.97663714936,90462.12882230182,86547.97663714936,32804.83406142891,57631.060618768446,31367.81510941498,55140.10724516443,21290.81689617878,65227.32736464272,89.04307284056603,0.7540955617772132,1.0000294670311434,272.4565103905479,67.28778494500148,148.04726345411473,1.0031579816614289,1.0022748755552293,77.9122356623113,90462.12882230182,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.386052975124369e-06,5.129217123687824e-05,1704.5,46.0,8.0,8.0,0.0,1800.0,360.5,0.0,0.0,677.5449765412891,674.2201274381116,1800.0,360.5,93.20135814673245,77.9122356623113,0.0,0.0,0.0,0.0,828313.2608897535,1800613.152974404,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,156.19961434479495,1560.0,1091.0,1085.0,6.0,0.0,0.0,0.0,8052.326055331723,7891.279534225081,469.0,231.0,219.0,20.5,0.0,0.0,1680.080868731974,1646.479251357344,8209.217805969545,6414.582536906275,1788.3811240077553,31103.0093457016,1788.3811240077553,943578.1906978919,20018.844533457923,908278.997699534,1807310.5697982584,9603.537976366444,0.01006184075805213,54146.66826988621,24440.175877036258,29436.42059877688,9698.898628554607,9698.898628554607,7620.342730602666,8052.326055331577,8052.326055331577,1769.7243228795282,0.0,26780.29402641626,1923.3227812675918,240.81630438283543,104.72579515762186,134.50072623441113,384.6645562535157,1538.6582250140623,1923.3227812675777,1.25,remaining_schedule,22740.105006945676,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.25,1.0,0.1,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,1823.5949333499998,100,1.0,1.0,1.0,1.0,15.851336444452437,18.708734710778238,15.851336444452437,18.708734710778238,7.957620603025905,8.217804370432237,7.957620603025905,8.217804370432237,1,769.3291125070314,21442.13900970899,22211.46812221602,7.217804370432239,0.0,22211.46812221602,7.217804370432239,3077.3164500281246,3077.3164500281246,0.0,0.0,0.0,0.9240451147578405,0.9534890661767434,0.0011104617591648491,0.85,diagnostic,0.9240451147578405,0.9534890661767434,0.0,0.0,85738.5,130.0,1280787.0090580306,83520.94772587603,0.06121854476518673,25615.740181160625,1670.418954517521,27286.159135678146,0.18906347717323327,38572.03021216141,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02150499081976268,0.002282908154996429,0.0,0.0021422574086784676,1360879.3051534607,1.0026518317778996,5380.0,1113828.6494817156,1.0039186415376002,1.0024278254863426,298.5,75.4783281299168,1.0240137221269296,1.009604118549914,5078.0,1113752.3828905232,1.0013803983435219,1.0024271654223196,13761.5,33008.12771358134,23162.0,57412.38467847481,1469.5,9620.258042311627,36924.0,0.6275366426269366,0.37246335737306335,0.37246335737306335,57398.53654772153,32986.749221169666,1469.5,1.0,1.0,9620.258042311632,0.0,0.0,0.0,0.0,0.0,0.0,24922.5,5692.950950165823,27932.5,955909.7959150325,0.9965873148796767,0.32968433878274217,40841.0,16081.5,272879.7109009961,49065.056745362475,0.28546596349060893,0.05132812421740649,0.3061528489791054,0.31057051583770495,0.6938471510208946,1797574.0877896822,1.0014195055075121,0.44123971463633316,73997.25082894378,16545.97342829452,8974.537425715691,7620.330906873289,17906.547461833914,21880.714368165933,2809.2714714374233,2809.2714714374233,31276.696231965147,9260.20358565162,9620.258042311627,9427.852881465395,1230.0289063138316,12739.942900730466,51.05742564955092,1469.5,9620.258042311627,2814.9769506948705,1261.0,724.0,0.32573630792787134,0.7876741504200363,4.125025438212825,5.807711278775596,3.7049091391534468,2.0,165364.88381572155,0.44019487950801894,0.6,16716.966092105955,16716.966092105955,42677.0,21873.0,0.8105981655788423,40.93728913905652,1.3924200466987844,45.60707892279325,0.1696508681773813,0.009862701398975311,881.1143403284773,205.43972409845082,66351.15625202692,18626.967291190373,18626.967291190373,0.0,17774449.975701526,129729022.88338801,127843890.00320634,1857025.5283400794,129729022.88338801,17774449.975701526,17772778.157828983,0.014324987773519366,0.10455510270606935,0.10460708113113668,0.1493114940667663,0.1493117359495837,7.301527204350375,996.0,0.01494912035684203,0.030485147619232433,0.01494912035684203,0.030485147619232433,0.0,0.0,835442.5921888065,2719471.1235185675,2654384.939120114,0.7650014463611254,86545.56937637669,90583.29120795059,86545.56937637669,32989.45373919681,57398.53654772075,31549.256504135796,54998.383223290235,21286.0302996524,65271.53336423886,92.0721977663651,0.754046690624911,0.9999117444599667,270.04924961787765,62.501188418620586,192.25326305025374,1.003130079647403,1.0029541393628099,97.19308288868918,90583.29120795059,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.457877174889131e-06,0.00010259642023660896,1705.5,53.0,1.0,1.0,0.0,1798.5,359.5,0.0,0.0,664.8392539864531,664.8392539864531,1798.5,359.5,97.40441463970147,97.19308288868918,0.0,0.0,0.0,0.0,827468.4608146396,1801738.7521626365,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,155.2579343667946,1560.0,1090.0,1085.0,6.0,0.0,0.0,0.0,8037.736573471435,7876.981842002002,470.0,232.0,217.0,20.5,0.0,0.0,1686.0408823388884,1652.3200646921205,8197.050686353075,6406.901791936229,1798.8195179166657,31276.696231965147,1798.8195179166657,940438.4228198371,20136.080661851534,907427.2869202781,1808138.3057392335,9610.435221464386,0.010053705132569458,56706.21167852207,24402.26148204945,32084.07587513689,9621.230817357828,9621.230817357828,7620.330906873289,8037.736573471289,8037.736573471289,1772.0130589661703,0.0,29428.683019405653,3846.645562535172,934.8983757244404,306.51120469953696,621.1220577280858,769.3291125070314,3077.3164500281246,3846.6455625351555,1.25,remaining_schedule,21442.13900970899,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.25,1.0,0.25,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,4558.987333374999,100,1.0,1.0,1.0,1.0,6.7500886105544335,7.621679016637413,6.7500886105544335,7.621679016637413,3.529132852713301,3.6249550620013915,3.529132852713301,3.6249550620013915,1,1923.3227812675777,18271.220700936115,20194.543482203695,2.6249550620013915,0.0,20194.543482203695,2.6249550620013915,7693.291125070311,7693.291125070311,0.0,0.0,0.0,0.9244871442081048,0.9527104338611521,0.00033182944357346145,0.85,diagnostic,0.9244871442081048,0.9527104338611521,0.0,0.0,85812.0,130.0,1281657.0670142898,84920.06521326324,0.06214070410708653,25633.14134028583,1698.401304265265,27331.542644551097,0.19301021541194757,39485.14552256781,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.024913378926144102,0.005691296261377852,0.0,0.002081792529011698,1363078.7718920684,1.0042723276925987,5405.5,1115115.6205827175,1.008676991976115,1.0035860787264987,295.0,75.04356119512212,1.012006861063465,1.0037886414606163,5113.0,1115038.2508836803,1.008282390061132,1.003584504367034,13860.0,33208.688409981216,23033.5,57275.52847795375,1468.0,9775.952280461253,36879.0,0.6243661546539229,0.3756338453460771,0.3756338453460771,57257.880746235176,33194.67140386958,1468.0,1.0,1.0,9775.952280461242,0.0,0.0,0.0,0.0,0.0,0.0,24894.5,5680.452141611595,27756.5,955625.6265465606,0.9962910530471202,0.3277387566815625,41111.5,16041.5,272143.2983528281,47580.993640556626,0.28478024321752377,0.04979041197597934,0.3056007543226218,0.3099538713749172,0.6943992456773782,1797353.2003701637,1.001296450234336,0.4400937311951937,73468.54342300216,16653.800538911775,9065.71170372501,7585.145236475313,17975.00120266724,21980.123276394173,2817.4130798301103,2817.4130798301103,31474.080528639162,9421.377094890573,9775.952280461253,9580.433234852026,1243.3187771243452,12775.366504585225,48.93556026270055,1468.0,9775.952280461253,2830.154853283978,1272.5,722.5,0.32380212799165864,0.7375341084696023,35.64493464236247,35.2257305358461,16.3370949530985,23.0,166822.09429790382,0.43978683207873326,0.6,16919.234105315496,16919.234105315496,42610.0,21972.5,0.8099467080196826,40.03788924542954,1.396944588226447,39.54774424710767,0.17766513955888039,0.01002529962436628,890.0015622008918,210.59065620490327,65908.30332994481,18359.70056750885,18359.70056750885,0.0,17762234.192383856,129672698.97695169,127808720.38802883,1865464.9124952457,129672698.97695169,17762234.192383856,17759697.97382336,0.014377634456541447,0.10494811531230903,0.10498276509645026,0.14966372845144266,0.14966372845144266,7.301217412874328,996.0,0.015020625459102408,0.03048976284036304,0.015020625459102408,0.03048976284036304,0.0,0.0,834882.5528972538,2717581.1125537013,2652619.1604745993,0.7649952467997592,86362.38525205554,90375.208462439,86362.38525205554,33195.246511613805,57257.88074623446,31679.460869764458,54738.02260510078,21241.571452390985,65149.485728173735,87.81725080743081,0.7540960754288182,0.9992245386547904,86.86512529672473,18.042341157204646,70.20562698513095,1.001006833979895,1.0010787707988775,95.75524265453825,90375.208462439,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.385434433594455e-06,0.00025666744979764653,1714.5,54.0,1.0,1.0,0.0,1796.0,357.0,0.0,0.0,630.8964762894916,629.3609195151794,1796.0,357.0,96.99482835860599,95.75524265453825,0.0,0.0,0.0,0.0,823806.2233660535,1801040.4644786806,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,160.54601719310253,1560.0,1087.0,1082.5,5.0,0.0,0.0,0.0,8034.124799506519,7873.442303516385,473.0,232.0,220.5,20.0,0.0,0.0,1693.9015192493214,1660.0234888643447,8187.4989853033,6395.1366581873035,1798.6379163501133,31474.080528639162,1798.6379163501133,938876.3254030441,20153.568563598077,908952.5198611831,1807241.3227938085,9598.791906186485,0.01004451077863472,55024.59460946408,24446.403523359288,30774.646598729672,9777.771502344942,9777.771502344942,7585.145236475313,8034.124799506379,8034.124799506379,1778.3543634165824,0.0,28125.001318930877,9616.613906337943,3418.3850852750215,975.3980463884716,2459.1091353300044,1923.3227812675777,7693.291125070311,9616.613906337889,1.25,remaining_schedule,18271.220700936115,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.25,1.0,0.5,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,9117.974666749999,100,1.0,1.0,1.0,1.0,3.5991244287603745,4.201738902715693,3.5991244287603745,4.201738902715693,2.0996182986931204,2.128833236630849,2.0996182986931204,2.128833236630849,1,3846.6455625351555,13522.239879577854,17368.88544211301,1.1288332366308491,0.0,17368.88544211301,1.1288332366308491,15386.582250140622,15386.582250140622,0.0,0.0,0.0,0.9249141207864537,0.9511531227078921,-0.0012254817096865045,0.85,diagnostic,0.9249141207864537,0.9511531227078921,0.0,0.0,85623.5,129.5,1284773.9435477944,84355.50363532089,0.06161251137273852,25695.47887095588,1687.1100727064177,27382.5889436623,0.19318433398344842,39493.33082742413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03092642381879038,0.01170434115402413,0.0,0.0021252479121906215,1370692.1742426166,1.0098816361624474,5401.5,1116280.4265382932,1.007930584064191,1.0046343853055266,299.0,75.77168607437,1.0257289879931388,1.0135280977405963,5073.0,1116202.5105004245,1.0003943995267206,1.0046323903113044,14204.5,33570.14055993179,22541.5,56563.571028325896,1477.0,9966.962229004515,36751.0,0.6130652734467459,0.3869347265532541,0.3869347265532541,56559.123788708326,33566.225282111736,1477.0,1.0,1.0,9966.96222900451,0.0,0.0,0.0,0.0,0.0,0.0,24847.5,5711.685769164342,27096.5,956187.1080916252,0.9968764277213223,0.31898025065967367,41505.5,16255.0,271980.12771328713,48724.718118611236,0.28444237054828087,0.05095730501518356,0.30388079737829266,0.3085405163498758,0.6961192026217073,1797936.3633967356,1.00162132743059,0.43653557785045716,73442.2016982676,16782.429060714167,9251.551069417674,7543.9376383327035,18096.134228251463,22182.023102096562,2837.8011406589767,2837.8011406589767,31825.879259683126,9616.447850694105,9966.962229004515,9767.622984424424,1285.415916403224,12838.43507847111,51.322994976741306,1477.0,9966.962229004515,3079.6373099702314,1301.0,740.0,0.2906542769670473,0.7059307555360073,289.2682573988305,182.2356482446077,67.32353064467587,144.5,178446.75981377743,0.4448414320277685,0.6,17660.12431404247,17660.12431404247,42385.5,22719.0,0.8113668231868413,39.10840522428468,1.4147139534054238,49.57922459248505,0.17723414197565532,0.010215179541500844,884.0085549550931,211.2202504530493,65794.72120104652,18288.99258485665,18288.99258485665,0.0,17763480.306300066,129707764.99526286,127823796.29790017,1862289.9715941735,129707764.99526286,17763480.306300066,17761117.236974247,0.014346915016838503,0.10478074666357298,0.10478296182340993,0.14961655154957257,0.1496176595212278,7.30201306511859,996.0,0.014976429726298606,0.030476960403706933,0.014976429726298606,0.030476960403706933,0.0,0.0,834945.1253845299,2717813.310697699,2652816.4487068625,0.764985024637147,86140.67282310744,90110.9534609433,86140.67282310744,33568.843886750634,56558.62378870756,32063.894353016392,54022.61238803117,21185.91432816723,64935.84551427275,82.2708030514076,0.7541625199567064,0.9992946394984991,-134.8473036513751,-37.614783066550444,-143.43458691585693,0.9984370154656471,0.9977960022499813,92.36482054428713,90110.9534609433,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.195248325974249e-06,0.0005132988894471105,1717.5,53.5,1.0,1.0,0.0,1807.5,361.0,0.0,0.0,639.4621040712477,639.4621040712477,1807.5,361.0,92.96625292021173,92.36482054428713,0.0,0.0,0.0,0.0,818517.0463323074,1801330.3392828228,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,154.4972529096414,1560.0,1092.0,1085.0,6.0,0.0,0.0,0.0,8042.747224454566,7881.89227996547,468.0,230.0,219.0,20.0,0.0,0.0,1677.7120648615842,1644.1578235643615,8200.951181106,6416.423885013603,1782.5819287204906,31825.879259683126,1782.5819287204906,942018.2548549415,20166.5016728419,907590.3789551924,1810649.2275507655,9602.600841838079,0.010042596015546702,56236.12988954219,24697.175714558623,31718.40231689186,9968.224325578985,9968.224325578985,7543.9376383327035,8042.747224454419,8042.747224454419,1764.8259401741782,0.0,29094.511310699276,19233.227812675934,8161.025666319574,2247.610871183357,5911.618665259948,3846.6455625351555,15386.582250140622,19233.227812675777,1.25,remaining_schedule,13522.239879577854,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.25,1.0,0.75,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,13676.962000124997,100,1.0,1.0,1.0,1.0,2.6638153228710078,3.0134071584048936,2.6638153228710078,3.0134071584048936,1.6109027614912694,1.6345185370284463,1.6109027614912694,1.6345185370284463,1,5769.968343802735,8874.639145037894,14644.60748884063,0.6345185370284463,0.0,14644.60748884063,0.6345185370284463,23079.873375210933,23079.873375210933,0.0,0.0,0.0,0.9242078404575749,0.9520669225520099,-0.0003116818655687359,0.85,diagnostic,0.9242078404575749,0.9520669225520099,0.0,0.0,85256.0,130.0,1281837.0021680961,85007.9926638387,0.06219285506787926,25636.74004336194,1700.1598532767744,27336.899896638715,0.19689006750241078,39223.74426447661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.037179639366804074,0.017957556702037823,0.0,0.002140111181668965,1366580.0130912135,1.006851928902291,5412.5,1117464.446254976,1.0099832058219818,1.0056999839597538,303.0,75.68570585224055,1.039451114922813,1.0123780194528749,5097.0,1117387.4081471073,1.0051271938473674,1.005698851409414,14584.0,34556.30398229705,21986.0,55727.56150752099,1472.0,10027.318158124071,36556.0,0.6010171561994884,0.39898284380051163,0.39898284380051163,55713.64678109203,34545.50034791166,1472.0,1.0,1.0,10027.318158124064,0.0,0.0,0.0,0.0,0.0,0.0,24834.0,5747.412729839993,26616.0,956331.0854756964,0.9970265318788569,0.3140921019021784,41919.5,16336.5,276038.9819064046,48861.476030133796,0.2886437407491547,0.0510926359837286,0.30239145720039184,0.3066879663015001,0.6976085427996082,1797379.2289737752,1.0013109506388171,0.4334686849271784,73227.4080341225,16881.05445952491,9327.494220181681,7577.933749235019,18233.636818897103,22944.834182111077,2873.6225661603967,2873.6225661603967,32754.78419203253,9675.26556933784,10027.318158124071,9826.771794961587,1354.3320495609803,12720.950613085646,49.52409150504627,1472.0,10027.318158124071,3769.879062091141,1331.0,754.5,0.3075168889279781,0.7629166197170952,999.9169909580464,382.66570984792384,155.59568980946023,323.0,214147.9946219289,0.44106294662788187,0.6,18437.840432438687,18437.840432438687,42319.5,23462.0,0.8103425498075738,37.01119393176544,1.4036259266391797,36.74384611454093,0.1780545273184353,0.010275491348347808,892.7146154731306,208.6146277733123,65690.20154365554,17979.169411639246,17979.169411639246,0.0,17777671.54318962,129787300.33048591,127909900.86959606,1863568.100708933,129787300.33048591,17777671.54318962,17773451.907226548,0.01436999710967401,0.10487094758750085,0.10487094758750085,0.14971299943072136,0.14971299943072136,7.300635362110748,996.0,0.014944502126732782,0.030465900447289584,0.014944502126732782,0.030465900447289584,0.0,0.0,835529.8763678161,2720048.7153506353,2654660.142202669,0.7649916183538288,86362.40228311934,90339.03290778681,86362.40228311934,34552.23705211522,55713.6467810913,33027.35818546379,53141.954034927374,21239.589168105424,65119.42424236715,100.36750911548162,0.7539595521506075,1.0000929755625503,86.88215636053064,16.06005687164361,40.144141178549035,1.0010070313830954,1.0006168498040564,99.42173602118433,90339.03290778681,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.5928580600939785e-06,0.0007693337100010047,1760.5,52.0,1.0,1.0,0.0,1836.5,357.5,0.0,0.0,652.2505561799878,648.2132528794045,1836.5,357.5,99.9755526325734,99.42173602118433,0.0,0.0,0.0,0.0,813310.1008500757,1799656.6939559816,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,159.31449574694915,1560.0,1096.0,1088.0,6.0,0.0,0.0,0.0,8074.112491046915,7912.63024122597,464.0,230.0,215.0,20.0,0.0,0.0,1679.745147716672,1646.1502447623488,8217.312934247137,6436.3854733975495,1784.2084145528283,32754.78419203253,1784.2084145528283,938913.9768523154,20065.430180086045,906563.3743243827,1809822.7395200694,9626.825484458292,0.010066414896123276,56315.996617098484,24725.417310283323,31636.010498144344,10029.071885897753,10029.071885897753,7577.933749235019,8074.112491046768,8074.112491046768,1770.9133899448257,0.0,28952.659801669186,28849.841719013923,12992.90402319342,3578.8955577266097,9383.706837868394,5769.968343802735,23079.873375210933,28849.841719013668,1.25,remaining_schedule,8874.639145037894,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.25,1.0,1.0,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,18235.949333499997,100,1.0,1.0,1.0,1.0,2.1544545313061683,2.4149012729719317,2.1544545313061683,2.4149012729719317,1.375224113858664,1.3905058805599548,1.375224113858664,1.3905058805599548,1,7693.291125070311,4323.810575728352,12017.101700798663,0.3905058805599546,0.0,12017.101700798663,0.3905058805599546,30773.164500281244,30773.164500281244,0.0,0.0,0.0,0.9233436494434961,0.951066059612478,-0.0013125448051005684,0.85,diagnostic,0.9233436494434961,0.951066059612478,0.0,0.0,85411.0,130.0,1282012.6667091537,84581.97981791114,0.061892515116212285,25640.253334183082,1691.6395963582231,27331.892930541304,0.1943445243804956,40030.92659485618,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.043442848817627125,0.024220766152860874,0.0,0.002108179391890702,1368514.7723722009,1.0082773969285774,5394.5,1117243.2717214585,1.0066243702183244,1.0055009304457414,308.0,77.54276684596378,1.0566037735849056,1.0372182149648135,5060.0,1117167.707386251,0.9978308026030369,1.005501110857448,14936.0,35380.2912241022,21456.0,54445.027785703445,1461.0,10184.800271592858,36378.0,0.5895341476988396,0.4104658523011604,0.4104658523011604,54403.98191312343,35359.289766041926,1461.0,1.0,1.0,10184.800271592849,0.0,0.0,0.0,0.0,0.0,0.0,24751.5,5705.036361513037,26048.0,961637.8129148984,1.002559080318085,0.3067746367459242,42423.5,16387.5,274234.0500713821,48800.49630305199,0.2851739463531795,0.05074727267132814,0.30107989569244265,0.30505492250468585,0.6989201043075575,1794457.7565453057,0.9996834130065467,0.43077870265312007,72717.48283906232,16983.51913102927,9504.072537528737,7472.980254457992,18279.777646647766,23716.712859063613,2871.876301047434,2871.876301047434,33526.37844439205,9836.731527370017,10184.800271592858,9981.104266161,1437.981224331805,12667.690693289185,50.842212764781515,1461.0,10184.800271592858,5002.478461210541,1358.0,773.0,0.2926818996327645,0.7154224637394135,2248.539357958947,582.627332443785,259.0012795778639,498.5,272351.72876289,0.4397478504293618,0.6,18948.403677858834,18948.403677858834,42083.0,23887.5,0.8100342220371284,33.270340248592525,1.11620987912643,42.1400212129474,0.18085564756169623,0.0103792759936368,891.3686354003509,215.9515709229936,65229.173953078614,17670.368208929445,17670.368208929445,0.0,17768789.5048007,129618282.65762934,127732497.66391173,1860804.908812549,129618282.65762934,17768789.5048007,17767895.327669535,0.014342273391273024,0.1047333980501619,0.10474702613303719,0.14961365959431616,0.14961365959431616,7.299177737479939,996.0,0.01494805237217487,0.030388644410593493,0.01494805237217487,0.030388644410593493,0.0,0.0,835268.1044074527,2718489.7965527102,2653834.7870096033,0.7649675121376144,85846.02651440377,89828.4616262657,85846.02651440377,35410.54826625732,54393.29573092291,33876.19119105137,51985.809465436396,21114.579478061598,64725.698858739575,93.81254558507116,0.7540411203183205,0.999593311465379,-429.4936123550433,-108.94963317218208,-353.58124244902865,0.9950218368811452,0.9945669152778079,93.74469427258214,89828.4616262657,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.292361244508834e-06,0.0010262910331023133,1765.5,51.0,0.0,0.0,0.0,1855.0,360.5,0.0,0.0,651.4029101968279,649.9458386900449,1855.0,360.5,93.99546361600667,93.74469427258214,0.0,0.0,0.0,0.0,807251.0560490168,1799301.7395193062,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,155.96419435029486,1560.0,1091.0,1084.0,6.0,0.0,0.0,0.0,8038.415006056207,7877.646705935076,469.0,231.5,218.0,19.0,0.0,0.0,1690.1437788512799,1656.340903274265,8215.570563561309,6414.0714598935665,1795.5338599389202,33526.37844439205,1795.5338599389204,943295.2928310309,20158.994988284154,905979.2800220215,1810038.74627491,9619.862099840717,0.010003622955175996,56314.5271320237,24872.516607814985,31429.146001758592,10185.733679974073,10185.733679974073,7472.980254457992,8038.415006056059,8038.415006056059,1786.6695472274687,0.0,28726.36511608881,38466.455625351795,17894.0987577297,4910.117259128238,12988.575184850331,7693.291125070311,30773.164500281244,38466.455625351555,1.25,remaining_schedule,4323.810575728352,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.25,1.0,1.5,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,27353.924000249994,100,1.0,1.0,1.0,1.0,1.562815406326813,1.7173032411514413,1.562815406326813,1.7173032411514413,1.0204213913088147,1.0461282502695233,1.0204213913088147,1.0461282502695233,0,2129.2683504812812,0.0,2129.2683504812812,0.04612825026952344,0.0,2129.2683504812812,0.04612825026952344,46159.746750421866,46159.746750421866,0.0,0.0,0.0,0.9229009607362623,0.9523953538621565,1.6749444577857098e-05,0.85,diagnostic,0.9229009607362623,0.9523953538621565,0.0,0.0,85327.5,129.5,1288535.4535080518,84323.91329916472,0.0614221058164699,25770.709070161058,1686.478265983294,27457.18733614435,0.19859304683250084,38940.24978741439,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0508181371645845,0.03159605449981825,0.0,0.002099064821459754,1370474.1234135253,1.0097209833680512,5391.5,1121929.570098754,1.0060645642843815,1.0097185234248036,318.5,78.4589014419863,1.0926243567753002,1.0494725041655275,5087.5,1121853.9433088202,1.0032537960954446,1.009718933655878,15494.0,38149.74424436616,20570.5,51326.953906517425,1458.5,10453.803120799465,36115.5,0.5704790983403365,0.4295209016596635,0.4295209016596635,51315.93024661942,38132.31347445313,1458.5,1.0,1.0,10453.803120799468,0.0,0.0,0.0,0.0,0.0,0.0,24467.5,5695.1103174663895,25100.5,952322.9739026306,0.9928478602433015,0.2984819728298951,42968.0,16297.0,281743.58411478787,48674.27689790957,0.295848773825333,0.05111110225393578,0.30036832930975554,0.30394581368249146,0.6996316706902443,1801955.8767403774,1.003860578147605,0.429323517235799,71993.46734687299,17169.133473723105,9734.315934119644,7424.606902980479,18485.604207524804,25946.359168733143,2908.4668063501067,2908.4668063501067,36155.56312177656,10089.731424230231,10453.803120799465,10244.727058383472,1572.3180662870177,12558.86218434792,48.915519422935674,1458.5,10453.803120799465,9499.512906677042,1410.0,807.5,0.287472479575012,0.7643625710925692,6831.878976986816,945.5793780818254,483.23498239888136,816.0,472283.61052815645,0.44357171150843194,0.6,19720.696540166253,19720.696540166253,41639.5,24717.0,0.8111249584887877,28.982888835664312,1.0864089483271586,35.53449572380955,0.18634356743736716,0.010757618307159452,869.5399076153824,215.56543514552163,64585.75182499601,17268.674355324903,17268.674355324903,0.0,17762481.035774983,129674761.30828577,127797638.57556695,1864248.7983413306,129674761.30828577,17762481.035774987,17761180.53215114,0.01438354984075967,0.10494725500933291,0.10497114563065932,0.14986842040102644,0.1498686119386674,7.3001163969284235,996.0,0.0150462364242118,0.030596269083351644,0.0150462364242118,0.030596269083351644,0.0,0.0,834902.7335468517,2717664.0171255446,2652682.7891532453,0.7649467632935318,85465.81798813315,89519.06346832385,85465.81798813315,38150.337636280994,51315.930246618926,36673.444302848766,48798.18301448306,20997.02679900491,64468.97790036941,88.21680198904514,0.7540790420603999,0.9992384249694819,-809.7021386256674,-226.5023122288694,-610.3022008191911,0.9906149260249486,0.9906221734495179,96.23585898944577,89519.06346832385,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.4101903660216174e-06,0.0015399832916605152,1792.5,52.5,0.5,0.5,0.0,1873.0,356.5,0.0,0.0,660.9011496299634,659.9065511529243,1873.0,356.5,96.96127354227036,96.23585898944577,0.0,0.0,0.0,0.0,805022.4543105841,1804215.2809013547,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,155.72877435579477,1560.0,1091.0,1084.5,5.5,0.0,0.0,0.0,8044.685547385385,7883.791836437669,469.0,231.0,221.0,18.0,0.0,0.0,1686.6891900802943,1652.9554062786992,8199.482756125835,6403.523121639686,1790.4707044849208,36155.56312177656,1790.4707044849208,936304.9437532977,20050.833177769753,907336.8149807903,1808883.628723173,9616.939484857941,0.010098401223534084,56099.61891661832,25106.05657060581,31431.592020429376,10454.688792646935,10454.688792646935,7424.606902980479,8044.685547385239,8044.685547385239,1775.2742615197478,0.0,28787.820254095444,48289.015100903205,23111.257546369954,6361.279959925372,16730.18347492951,2129.2683504812812,46159.746750421866,57699.683438027336,1.25,remaining_schedule,0.0,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,0,1,0,1,
bond_issuer_frontier,current,0.25,1.0,2.0,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,36471.898666999994,100,0.7701942659873955,0.7869179773236679,0.7701942659873955,0.7869179773236679,1.1765136619737964,1.2990156991878405,1.1765136619737964,1.2990156991878405,0.7701942659873955,0.7869179773236679,0.7701942659873955,0.7869179773236679,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,61546.32900056249,48431.91272881963,0.0,0.0,14143.699311755512,0.9239087308560524,0.9519142798533643,-0.00046432456421430235,0.85,diagnostic,0.9239087308560524,0.9519142798533643,0.0,0.0,85194.0,128.0,1285036.666233976,85752.83087425589,0.06255725700784619,25700.73332467953,1715.0566174851178,27415.78994216465,0.19655603797188903,39508.59758894363,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.05112154200858005,0.0318994593438138,0.38779717614627013,0.002187032432592884,1373897.9216046357,1.0122435270756047,5332.5,1119724.7418445053,0.9950550475835044,1.0077342135459855,320.0,78.22548437555417,1.097770154373928,1.0463502989253148,5026.0,1119650.470802527,0.9911260106487872,1.0077357094379085,15671.0,39644.95156945948,20338.5,49888.65083636293,1462.0,10731.528668308176,36004.5,0.5649062540439322,0.43509374595606776,0.43509374595606776,49888.65083636347,39591.88831896018,1462.0,1.0,1.0,10731.528668308183,0.0,0.0,0.0,0.0,0.0,0.0,24422.0,5743.676447803468,24870.0,955421.1401454789,0.9960778649887341,0.2943408304918018,43233.5,16504.0,278267.4651194217,49261.1521408649,0.291251107419552,0.05155962127168765,0.302585393229534,0.30646248420452593,0.697414606770466,1799722.2240735441,1.0026162214536085,0.43386742899412056,71948.66406267055,17488.90457884808,10016.28045472924,7446.895512128247,18815.110346868463,27119.87444344407,2937.935559526024,2937.935559526024,37538.79811551061,10350.925650198627,10731.528668308176,10516.898094942004,1616.4574360174834,12633.42623727407,48.771001015427856,1462.0,10731.528668308176,15363.48449839024,1420.5,820.0,0.37514386615959067,0.8864373904519436,12623.114952187041,1077.798739773532,577.728549502907,931.5,747583.875637105,0.4994134239497159,0.6,19888.075656314817,19888.075656314817,41545.0,24851.0,0.8248821364148423,27.337517984136745,0.8686274368736584,30.680234644693215,0.18912473843616162,0.011007604555767554,888.6989353324242,212.0262047489344,64541.54541023498,17010.414968000267,17010.414968000267,0.0,17791738.78711019,129874348.36785996,128014729.30550447,1863452.070445451,129874348.36785996,17791738.78711019,17791738.78711019,0.014375712208856646,0.10499700457493744,0.10499700457493744,0.1499372617490391,0.1499372617490391,7.300779732246863,996.0,0.015003061406704852,0.030634023910665716,0.015003061406704852,0.030634023910665716,0.0,0.0,836286.334976251,2721840.8288541054,2657045.222101773,0.7649458152832871,85541.40843472586,89624.74660491043,85541.40843472586,39592.3783189601,49888.65083636293,37867.4169776366,47581.47451196055,21038.92016853702,64492.796862651434,98.51615329251818,0.7539599371480366,1.0008843363319464,-734.1116920329514,-184.6089426967592,-586.4832385371701,0.9914910777593184,0.9909881726161495,94.44956110890183,89624.74660491043,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.31844617251639e-06,0.002049934473384865,1798.0,53.0,1.0,1.0,0.0,1876.5,363.0,0.0,0.0,678.11410792407,678.11410792407,1876.5,363.0,94.93956110890184,94.44956110890183,0.0,0.0,0.0,0.0,813572.3704670246,1801391.988919718,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,152.3240514854876,1560.0,1090.5,1085.5,6.0,0.0,0.0,0.0,8050.235102779952,7889.230400724347,469.5,231.0,221.0,17.0,0.0,0.0,1688.7641797034514,1654.9888961093925,8210.735883428653,6414.735166527227,1792.346277905007,37538.79811551061,1792.346277905007,936150.4153869124,20067.4387817479,904490.4618932286,1812162.1617802435,9623.49977521582,0.010072521290193015,56743.12497162059,25448.0915096197,31185.3279616054,10732.376795834896,10732.376795834896,7446.895512128247,8050.235102779809,8050.235102779809,1776.8573777622407,0.0,28497.694824593127,48431.91272881969,23253.002611466196,6310.792892553492,16800.662256976448,0.0,48431.91272881963,76932.91125070311,1.25,remaining_schedule,0.0,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,0,0,1,0,0,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims
bond_issuer_frontier,current,0.35,1.0,0.05,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,911.7974666749999,100,1.0,1.0,1.0,1.0,27.545409676767033,31.040909146264497,27.545409676767033,31.040909146264497,13.322095432204556,13.892776322185068,13.322095432204556,13.892776322185068,1,447.3506320874217,22623.015916277524,23070.366548364942,12.892776322185068,0.0,23070.366548364942,12.892776322185068,1789.4025283496871,1789.4025283496871,0.0,0.0,0.0,0.9244582522873971,0.9516016482014538,-0.0007769562161248356,0.85,diagnostic,0.9244582522873971,0.9516016482014538,0.0,0.0,85874.0,131.0,1276603.8874333873,85246.9411705304,0.06259638675545698,25532.077748667754,1704.9388234106082,27237.016572078363,0.19435736677115986,39806.5083930657,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02054995004907486,0.0013278673843086092,0.0,0.002039901894297805,1365564.8161625038,1.006103964658635,5361.5,1112041.8482884082,1.0004665049449524,1.0008197332222255,293.0,75.72654596928757,1.0051457975986278,1.012924300105803,5066.0,1111960.4174807607,0.9990140011831986,1.000814316072825,13739.0,33024.76255053003,23184.0,57626.80276587405,1474.0,9757.411520057507,36921.0,0.6284340136515607,0.3715659863484393,0.3715659863484393,57625.83256587453,33013.427463250984,1474.0,1.0,1.0,9757.411520057512,0.0,0.0,0.0,0.0,0.0,0.0,25067.0,5702.322788837293,27933.0,956904.1942592999,0.9976240285738653,0.33086380996614506,40785.0,16039.5,269759.1932038154,47605.35725124651,0.28190825666996355,0.04974934537526597,0.3067483962097133,0.3107642035039766,0.6932516037902867,1795759.2032855172,1.0004084424558917,0.44247773145231317,73760.62384994971,16717.160145977425,9106.69109656427,7613.003809221314,18033.373341627503,21799.785863161138,2844.3617577947057,2844.3617577947057,31302.13916506386,9405.492555411625,9757.411520057507,9562.26328965636,1255.1790119801665,12930.666807353102,50.74199500860425,1474.0,9757.411520057507,2832.213833210335,1264.5,723.5,0.2924467222832422,0.767107603495488,1.1451750996371408,2.073001921205774,1.5258974826173328,0.0,164882.08303229502,0.44111719234061275,0.6,16748.485568723212,16748.485568723212,42882.0,21824.5,0.8104787138097704,41.94060551259447,1.4202495038525664,49.35357490112099,0.17676382034306054,0.00999291605891446,870.8201361508211,211.3692705859674,66242.85579230038,18457.837169937127,18457.837169937127,0.0,17788707.523170006,129873615.51079002,128019818.06593528,1865125.241218912,129873615.51079002,17788707.52317001,17788707.52317001,0.014367466334026906,0.10486953652899858,0.10486953652899858,0.14953082530375028,0.14953082530375028,7.302053923497647,996.0,0.01494718969304695,0.030428444462570054,0.01494718969304695,0.030428444462570054,0.0,0.0,836042.4406009605,2721697.4371871296,2656276.234128706,0.7650004560667786,86533.38193662479,90525.5461684477,86533.38193662479,33021.17751279163,57625.83256587404,31524.610205681667,55174.018648593206,21278.993224274014,65263.077728831224,91.02213956560739,0.7540614069374967,1.00071381086317,257.861809865979,55.464113040234224,183.79762764261977,1.0029888177954434,1.002824211136891,81.51401600428332,90525.5461684477,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.590755338746701e-06,5.125709485973424e-05,1707.5,46.0,8.0,8.0,0.0,1795.5,360.5,0.0,0.0,653.1861208700834,649.3191062584149,1795.5,360.5,97.42426391770155,81.51401600428332,0.0,0.0,0.0,0.0,828911.6570903326,1797522.9711204518,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,161.48769717110292,1560.0,1092.5,1087.0,6.0,0.0,0.0,0.0,8061.3790832450595,7900.151501580154,467.5,231.0,215.5,21.0,0.0,0.0,1688.6019025239812,1654.829864473512,8226.627785350702,6432.868357929997,1794.9015052000127,31302.13916506386,1794.9015052000127,942712.5041118797,20105.508126957626,911513.2040169364,1805607.0746239289,9625.674264787893,0.010059182855017926,55200.27515314203,24563.236511462528,30738.26368461817,9758.604856034042,9758.604856034042,7613.003809221314,8061.379083244916,8061.379083244916,1778.790045688189,0.0,28124.621430656647,2236.7531604371275,323.92121744806184,128.6910790019869,198.90911471424081,447.3506320874217,1789.4025283496871,2236.753160437109,1.25,remaining_schedule,22623.015916277524,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.35,1.0,0.1,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,1823.5949333499998,100,1.0,1.0,1.0,1.0,13.739227164645435,16.355859365796228,13.739227164645435,16.355859365796228,6.902363546682032,7.163970837318599,6.902363546682032,7.163970837318599,1,894.7012641748433,21164.948737768438,22059.650001943282,6.1639708373186,0.0,22059.650001943282,6.1639708373186,3578.8050566993743,3578.8050566993743,0.0,0.0,0.0,0.9247377552726382,0.952733869796788,0.0003552653792093796,0.85,diagnostic,0.9247377552726382,0.952733869796788,0.0,0.0,85862.5,131.0,1287020.006114346,85402.4987671739,0.06222755635630344,25740.40012228692,1708.049975343478,27448.450097630397,0.19019358485233856,39664.27551589333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.021917191163491962,0.0026951084987257116,0.0,0.0020807900711437826,1373768.5429092846,1.012148205039774,5388.0,1120278.8452685706,1.005411457361448,1.0082328976934427,292.0,74.44484431196199,1.0017152658662092,0.9957801568258824,5095.5,1120204.919314574,1.004831394202327,1.0082347380001295,13768.0,33000.13699926605,23145.5,57615.01179657169,1466.5,9712.131832696867,36935.0,0.6270683946078279,0.37293160539217207,0.37293160539217207,57609.91125277174,32979.547037386044,1466.5,1.0,1.0,9712.131832696869,0.0,0.0,0.0,0.0,0.0,0.0,24947.5,5737.875580520547,27704.0,962261.7416304043,1.0032095595222104,0.3286994317760079,41156.5,16242.0,274083.53759778047,49924.76128243399,0.284832624783968,0.051882724961967386,0.30629758963216985,0.310979023725378,0.6937024103678301,1797261.2139783679,1.0012452050769813,0.4415403277547374,74070.88853589629,16676.029020420676,9081.872527992708,7594.091281313869,18042.63164610214,22052.231388729182,2820.1767054414895,2820.1767054414895,31269.85777323925,9357.547835682293,9712.131832696867,9517.889196042932,1259.9803113567214,12860.300764196938,50.065240474001854,1466.5,9712.131832696867,2832.4099378047194,1262.0,719.0,0.3277735739218278,0.7518144189420468,6.691022806083501,8.609928477824113,5.050633320293011,3.0,165169.31430233942,0.43933207658155643,0.6,16728.534963768994,16728.534963768994,42622.5,21874.5,0.8099450804428228,40.64015391345719,1.3468801711920184,47.4422769666935,0.16938261045524458,0.009891164518207214,873.5627513472106,215.3960408420378,66452.5599528556,18347.882221483036,18347.882221483036,0.0,17773453.790450793,129761554.45000246,127884727.38628954,1862246.7566470131,129761554.45000246,17773453.79045079,17772754.61950348,0.014330595119042635,0.10468843673322009,0.10478837118974138,0.14948692226753868,0.14948724515628664,7.299699962899673,996.0,0.014941287791434225,0.030660006694513138,0.014941287791434225,0.030660006694513138,0.0,0.0,835459.2736065569,2719327.2896698667,2654437.534878456,0.7650003856078171,86552.0963527331,90511.3646928144,86552.0963527331,32981.43644464812,57602.69253914688,31580.549492266255,55057.6800075831,21293.362862113212,65244.3623040035,91.87198924237984,0.7540626272168373,0.9998557034948045,276.57622597429145,69.83375087943205,165.08220281489776,1.0032057323510533,1.0025366322823213,91.05627006349513,90511.3646928144,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.146431984909597e-06,0.00010260217047978871,1707.5,53.0,1.0,1.0,0.0,1802.0,360.5,0.0,0.0,682.3077948401204,678.767132313646,1802.0,360.5,92.13204824050553,91.05627006349513,0.0,0.0,0.0,0.0,827343.4677551264,1799492.2299055995,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,153.26573146348798,1560.0,1093.0,1087.0,6.0,0.0,0.0,0.0,8056.43649668437,7895.307766750675,467.0,230.0,217.0,20.0,0.0,0.0,1673.839345435459,1640.3625585267596,8201.062587379598,6421.558796717789,1778.443723324099,31269.85777323925,1778.4437233240988,942639.5355285337,20215.57680648822,912089.8336851038,1807990.5872918623,9604.703055178617,0.009981383068295876,57338.42338711076,24492.57299670992,32532.981399070522,9713.313618219805,9713.313618219805,7594.091281313869,8056.436496684219,8056.436496684219,1756.2052466734153,0.0,29740.116777420048,4473.506320874233,1170.7422431134905,368.5375568416003,805.0383407505922,894.7012641748433,3578.8050566993743,4473.506320874218,1.25,remaining_schedule,21164.948737768438,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.35,1.0,0.25,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,4558.987333374999,100,1.0,1.0,1.0,1.0,5.916933532637523,6.666732408443584,5.916933532637523,6.666732408443584,3.1395080484181834,3.212236344712891,3.1395080484181834,3.212236344712891,1,2236.753160437109,17556.15338224448,19792.906542681587,2.212236344712891,0.0,19792.906542681587,2.212236344712891,8947.012641748435,8947.012641748435,0.0,0.0,0.0,0.92392952433114,0.9526206792051141,0.0002420747875354623,0.85,diagnostic,0.92392952433114,0.9526206792051141,0.0,0.0,85823.5,129.0,1281899.1195962373,83846.69820503236,0.06139260842842495,25637.982391924746,1676.9339641006475,27314.916356025395,0.19135802469135801,38985.78646654317,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.025865043642151128,0.006642960977384878,0.0,0.0021476489866388898,1363131.9429744307,1.0043115024253808,5371.5,1114906.6598745105,1.002332524724762,1.003398017458334,299.0,76.02892802503436,1.0257289879931388,1.0169689865266798,5062.0,1114826.510126362,0.9982252021297574,1.0033939281757516,13942.0,33140.564608792,22939.0,57461.02316332288,1467.0,9825.792442844451,36883.5,0.6226456447090378,0.3773543552909622,0.3773543552909622,57423.533627719225,33129.831041263744,1467.0,1.0,1.0,9825.792442844458,0.0,0.0,0.0,0.0,0.0,0.0,25080.5,5688.662221844157,27569.5,960144.9628318388,1.0010027039087712,0.32450560330636,41151.0,16226.0,273563.4244136574,47728.66216063711,0.2849188768400274,0.049709850083332036,0.3052936333153191,0.3093768197868339,0.6947063666846809,1798369.5259502323,1.001862640115877,0.4394570849929287,73847.20701260047,16747.09603433271,9161.459960620488,7599.502928371448,18117.850797461695,21942.060792998425,2827.9580878067345,2827.9580878067345,31412.490947637627,9458.17359624628,9825.792442844451,9629.276593987564,1266.6724940100444,12858.525941313128,49.96189604264721,1467.0,9825.792442844451,2838.5364873643657,1278.0,727.0,0.3453186627375092,0.7706571979237327,62.948450910092966,55.96966459974112,23.159637557097604,39.0,168252.2677860508,0.44478167468764834,0.6,17067.05959600966,17067.05959600966,42686.0,22173.5,0.8113456607740159,40.745876073653065,1.4298191801379314,47.461696498132106,0.177432906181139,0.010028982046197591,890.1248790407172,215.0885716784296,66243.09086374451,18479.44171888013,18479.44171888013,0.0,17773296.627513707,129728205.20917633,127849327.34700118,1861461.4854077492,129728205.20917633,17773296.627513707,17772655.96202278,0.014353636812439608,0.10469520957470582,0.10469520957470582,0.14968260587896673,0.14968260587896673,7.299596608798634,996.0,0.014985719123926126,0.03048454650561789,0.014985719123926126,0.03048454650561789,0.0,0.0,835270.4273360774,2719368.7670806246,2653842.1110988604,0.7649990992743392,86635.3915675121,90611.30570960772,86635.3915675121,33130.33104126384,57409.009821284795,31676.268313893164,54867.286528188386,21303.924172815856,65280.2362010893,91.28168097642066,0.7540607002895752,0.9998468622048179,359.8714407532825,80.39506158207587,200.95609990069352,1.0041711883072342,1.0030878660548832,93.35843943159026,90611.30570960772,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.246922374532891e-06,0.0002565076940764684,1725.5,55.0,0.0,0.0,0.0,1811.5,362.5,0.0,0.0,673.2006562339965,671.9701054174832,1811.5,362.5,94.41362956253708,93.35843943159026,0.0,0.0,0.0,0.0,822928.5564254234,1801510.5214287338,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,157.37671431729547,1560.0,1091.0,1086.0,6.0,0.0,0.0,0.0,8071.77247555186,7910.337026040817,469.0,231.0,217.5,20.0,0.0,0.0,1685.4009759997168,1651.6929564797329,8219.421697261932,6432.425886840883,1794.6186167472674,31412.490947637627,1794.6186167472674,943257.4015797888,20204.85816216551,910010.9311063968,1807353.7990052882,9617.087487091208,0.010016286976840141,55377.50947286759,24599.974282099203,30484.335560785836,9826.917234015544,9826.917234015544,7599.502928371448,8071.772475551713,8071.772475551713,1772.0115656976095,0.0,27846.565532517452,11183.765802185604,4261.935616290024,1193.2214464122637,3008.8295997268187,2236.753160437109,8947.012641748435,11183.765802185544,1.25,remaining_schedule,17556.15338224448,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.35,1.0,0.5,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,9117.974666749999,100,1.0,1.0,1.0,1.0,3.206411208672666,3.666201559512756,3.206411208672666,3.666201559512756,1.8853303715325085,1.917975290557449,1.8853303715325085,1.917975290557449,1,4473.506320874218,11952.766737986167,16426.27305886038,0.9179752905574492,0.0,16426.27305886038,0.9179752905574492,17894.02528349687,17894.02528349687,0.0,0.0,0.0,0.923942636205941,0.9518117515654578,-0.0005668528521207694,0.85,diagnostic,0.923942636205941,0.9518117515654578,0.0,0.0,85485.5,128.0,1283412.802823198,84559.33146598109,0.061813635926085235,25668.256056463957,1691.1866293196222,27359.44268578358,0.19507870610621,40063.811912815625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03310799757174049,0.013885914906974238,0.0,0.0021093316202695175,1367106.713977968,1.0072399850707576,5340.5,1118271.0626632317,0.9965478634073521,1.0064259257215369,304.5,76.81672893961294,1.0445969125214407,1.0275066742002448,5032.5,1118194.438445981,0.9924078091106291,1.006425214923726,14401.0,33854.54387127146,22277.0,56536.28986385733,1466.0,9943.472937540877,36693.0,0.6081774841916722,0.39182251580832783,0.39182251580832783,56530.07764084272,33814.12331142026,1466.0,1.0,1.0,9943.472937540879,0.0,0.0,0.0,0.0,0.0,0.0,24881.0,5695.064301787324,26965.0,960591.6847287982,1.0014684354847956,0.3170160868426162,41687.5,16252.5,271072.0238235232,48302.353994665245,0.28219276528513193,0.05028396014931396,0.3032766483122786,0.3074070396975357,0.6967233516877214,1795488.7005775853,1.0002577467544709,0.4352899147841974,73361.42902907894,16796.345649999334,9267.193516160969,7550.5675076532625,18075.494656387542,22545.433890642696,2851.7419822877605,2851.7419822877605,32061.441376289033,9573.359937500349,9943.472937540877,9744.603478790057,1314.2725402244746,12815.391549202697,49.99307813628137,1466.0,9943.472937540877,3286.294830599624,1311.0,746.5,0.31467500873985477,0.7735091378051473,528.5407918733061,266.6517462121005,102.5721509917623,222.0,190727.26857370013,0.44530220933593107,0.6,18042.267385492098,18042.267385492098,42423.0,23171.5,0.811325552333982,38.479210485695404,1.326380975623938,49.85811030092529,0.17841134198229752,0.010144376256537376,893.016588402277,213.87741019040567,65869.99594205379,18107.215073665844,18107.215073665844,0.0,17776528.878959723,129705411.81867291,127818903.82269058,1862029.1942650406,129705411.81867291,17776528.878959723,17776528.878959723,0.014336818363725124,0.10464098356891768,0.10464098356891768,0.14959278395777081,0.14959278395777081,7.3005275486528864,996.0,0.014974182009910571,0.03034062920514758,0.014974182009910571,0.03034062920514758,0.0,0.0,835496.8075691569,2719740.6581218485,2654555.877770895,0.7649938491169332,86414.12480954375,90443.89490223772,86414.12480954375,33820.794587928984,56530.07764084215,32376.683392591047,53981.80052315792,21253.610237866797,65142.973044215054,93.22169643703936,0.7540368919603841,1.000028694339502,138.604682784935,30.081126633016538,63.69294302644994,1.0016065354643042,1.0009786977195725,99.8907015023866,90443.89490223772,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.6258720478210355e-06,0.0005129221083046164,1748.0,54.0,1.0,1.0,0.0,1822.0,357.0,0.0,0.0,672.9459149185532,672.2077568614206,1822.0,357.0,102.01746150750478,99.8907015023866,0.0,0.0,0.0,0.0,815402.5577652254,1798193.3372359537,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,153.26573146348795,1560.0,1090.0,1085.5,6.0,0.0,0.0,0.0,8043.437525163152,7882.5687746598815,470.0,231.0,219.5,19.0,0.0,0.0,1689.318763517149,1655.532388246816,8205.351825810547,6413.475817682345,1793.1840224662892,32061.441376289033,1793.1840224662892,941999.2988902845,20202.891473995965,909822.3347214444,1807213.373532007,9603.217536154109,0.009997189949510508,55733.41261301367,24643.686912327656,31492.560863337403,9944.766101942952,9944.766101942952,7550.5675076532625,8043.437525163002,8043.437525163002,1776.7266518805798,0.0,28783.692253782207,22367.531604371274,9691.337276798346,2679.6463578379726,7002.868175690911,4473.506320874218,17894.02528349687,22367.531604371088,1.25,remaining_schedule,11952.766737986167,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.35,1.0,0.75,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,13676.962000124997,100,1.0,1.0,1.0,1.0,2.3388540347184215,2.6854590362557547,2.3388540347184215,2.6854590362557547,1.4741294127925006,1.4954683421675212,1.4741294127925006,1.4954683421675212,1,6710.259481311325,6588.625081565534,13298.884562876858,0.49546834216752134,0.0,13298.884562876858,0.49546834216752134,26841.037925245306,26841.037925245306,0.0,0.0,0.0,0.9248979577180121,0.9508064590569381,-0.0015721453606405422,0.85,diagnostic,0.9248979577180121,0.9508064590569381,0.0,0.0,85190.0,131.0,1283521.572315511,84105.09569453954,0.06149711588829698,25670.43144631022,1682.1019138907907,27352.53336020101,0.19166916691669167,38284.45835791881,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0402981498009675,0.02107606713620125,0.0,0.0021109795991700537,1366693.2735939738,1.0069353755754313,5360.0,1118259.9467293601,1.000186601977981,1.0064159215602826,303.5,76.57425576782487,1.0411663807890223,1.0242633337747158,5054.0,1118189.5504845465,0.9966476040228752,1.0064208155389072,14809.5,34990.24835904974,21661.0,55147.95146555108,1466.0,10081.2172087453,36495.0,0.5942875922521196,0.4057124077478804,0.4057124077478804,55133.233496443594,34989.29756304971,1466.0,1.0,1.0,10081.217208745293,0.0,0.0,0.0,0.0,0.0,0.0,24815.5,5691.490587641947,26232.5,958061.7575881025,0.9988308505298537,0.3102700704281105,42170.5,16296.5,272906.91782484617,49129.05624611067,0.2848531586438465,0.051279633966177594,0.3009647823516035,0.30523418585496676,0.6990352176483965,1798989.1101297247,1.0022078073536906,0.43054309788018796,73152.67130093195,16935.06401677457,9401.334335665044,7558.272832216875,18241.57865177628,23425.754839469642,2830.832613388131,2830.832613388131,33175.76987635495,9724.586382984031,10081.2172087453,9879.592864570393,1393.5414722759924,12719.522540834825,49.806194262953014,1466.0,10081.2172087453,4458.207563782678,1346.5,771.0,0.31277192538109183,0.7740010754190318,1685.5323236801426,503.43118721446774,219.71143036809764,428.5,246148.71911385315,0.44175638914865356,0.6,18727.98590478144,18727.98590478144,42195.0,23745.5,0.8104390972871627,34.67911618270812,1.1723085071961719,41.11206222999607,0.17839821729474603,0.010312062647654397,880.0428023994086,217.58591958805795,65632.26250400604,17796.44485865844,17796.44485865844,0.0,17762475.164281618,129583231.0286795,127697693.4297226,1859463.722422809,129583231.0286795,17762475.164281618,17761844.990323834,0.014345855120193662,0.10472056325808055,0.10472056325808055,0.14968373380135674,0.14968373380135674,7.298702655892803,996.0,0.015015098484320713,0.030498427928412616,0.015015098484320713,0.030498427928412616,0.0,0.0,834903.8682268735,2717522.693436813,2652686.3667482156,0.7649777246260241,86015.52072557787,89953.45556264019,86015.52072557787,34991.73815904974,55133.23349644283,33478.7622574541,52591.51390829246,21165.594690532376,64852.12613093118,95.72526425638145,0.7540178686683212,0.9992380946652991,-259.99940118094673,-57.934420701403724,-227.15397025742277,0.9969864058680962,0.9965095807774113,91.60112468422092,89953.45556264019,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.179427157075981e-06,0.0007699919048271137,1767.0,53.5,0.0,0.0,0.0,1844.0,357.0,0.0,0.0,650.5327047882664,650.5327047882664,1844.0,357.0,92.68917293919228,91.60112468422092,0.0,0.0,0.0,0.0,807487.41589236,1801832.1308960211,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,154.73267290414145,1560.0,1090.5,1084.5,6.0,0.0,0.0,0.0,8038.37299420753,7877.605534323373,469.5,231.0,221.0,19.0,0.0,0.0,1682.3818669134298,1648.7342295751714,8198.229321012484,6404.768827535785,1789.2707554307447,33175.76987635495,1789.2707554307447,938440.0527477235,20167.423656150208,908329.8253495947,1810429.4876191958,9609.389770819344,0.010030031670412096,56509.62975761866,24798.74471819048,31836.960666961397,10083.841216954854,10083.841216954854,7558.272832216875,8038.372994207386,8038.372994207386,1772.6393933771565,0.0,29219.34293569772,33551.29740655685,15405.284874791443,4233.72268111068,11152.22493464473,6710.259481311325,26841.037925245306,33551.29740655663,1.25,remaining_schedule,6588.625081565534,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.35,1.0,1.0,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,18235.949333499997,100,1.0,1.0,1.0,1.0,1.9383376032984398,2.1718240251969743,1.9383376032984398,2.1718240251969743,1.277998720038097,1.289950153259348,1.277998720038097,1.289950153259348,1,8947.012641748435,1429.7381050046997,10376.750746753136,0.28995015325934814,0.0,10376.750746753136,0.28995015325934814,35788.05056699374,35788.05056699374,0.0,0.0,0.0,0.9260416649214751,0.9511571665631504,-0.0012214378544281868,0.85,diagnostic,0.9260416649214751,0.9511571665631504,0.0,0.0,84982.0,128.0,1283404.126352818,84241.7873349578,0.06159619715296398,25668.082527056366,1684.835746699156,27352.91827375552,0.19794214283949702,39146.42080887538,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.047962249883150704,0.028740167218384453,0.0,0.0020805099541146904,1368768.0715883002,1.0084640195938264,5404.5,1116161.4059786692,1.008490389998134,1.0045272687209177,314.5,77.98977859414694,1.0789022298456261,1.0431974796516135,5054.5,1116084.934322634,0.9967462039045553,1.0045265664707144,15169.5,36287.67608211777,21110.0,53484.45471938688,1464.0,10278.523426750147,36272.5,0.5822390507842428,0.41776094921575724,0.41776094921575724,53474.914804384316,36284.48281524383,1464.0,1.0,1.0,10278.523426750144,0.0,0.0,0.0,0.0,0.0,0.0,24728.5,5712.675115382641,25678.0,953602.2762785812,0.9941816016959114,0.3041415808462422,42586.5,16392.0,276043.9545103164,49152.03600260346,0.2894749324504277,0.051543538879142106,0.29877397706962705,0.30285926096166615,0.7012260229303728,1797309.895207141,1.001272325145287,0.4260737157246257,72553.94518000796,17036.416536073462,9594.366180888735,7478.950688888733,18367.969413535026,24416.39215118685,2866.7475604459805,2866.7475604459805,34403.781766145345,9917.802709074924,10278.523426750147,10072.952958215148,1476.8269571594258,12646.833694013492,50.85197644652584,1464.0,10278.523426750147,6476.096625397227,1378.0,784.5,0.2611237288846473,0.6921307843904554,3754.8824475775573,725.6970120455953,342.48410050711635,625.0,340202.86407451495,0.43900540142287015,0.6,19295.64049454855,19295.64049454855,41991.5,24290.0,0.8097513503557163,31.592141059125762,1.0622134854987137,44.01187392517137,0.18126704753625514,0.010563054649496747,881.7587555577493,215.32258373371803,65128.11774041218,17510.025646366666,17510.025646366666,0.0,17770450.818842493,129763099.49492851,127873131.36853787,1860324.8502690368,129763099.49492851,17770450.818842493,17767528.790870808,0.014362137867441328,0.10490068325697244,0.10490068325697244,0.14989914932051004,0.14989914932051004,7.301027226289238,996.0,0.014987621671195328,0.030396383080996826,0.014987621671195328,0.030396383080996826,0.0,0.0,835254.5967352797,2718835.5670332406,2653792.197928025,0.7649674606017383,85788.81567242695,89682.3548718856,85788.81567242695,36286.74714566723,53474.91480438374,34860.078740153054,50897.93997471385,21105.7288640232,64678.34191134337,96.87023621662797,0.7540156127644309,0.9996867696271728,-486.7044543318625,-117.80024721057998,-400.93818984523386,0.9943587189782597,0.9938392344042246,92.9204820168768,89682.3548718856,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.221211360878001e-06,0.0010261951051159007,1783.5,53.0,0.0,0.0,0.0,1859.5,359.0,0.0,0.0,664.025132373325,664.025132373325,1859.5,359.0,93.9104820168768,92.9204820168768,0.0,0.0,0.0,0.0,800060.5913409579,1801274.652299738,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,156.43503433929507,1560.0,1094.0,1088.5,6.0,0.0,0.0,0.0,8073.048325172823,7911.587358669361,466.0,230.5,216.5,18.0,0.0,0.0,1683.4666682179218,1649.7973348535736,8234.935932778944,6444.7582939011445,1792.0253170163985,34403.781766145345,1792.0253170163985,936969.8208334494,20070.456258976003,903503.7170077742,1812987.82986497,9624.248845487971,0.010092518741719514,56703.761474872284,24946.878631014006,31499.46569273397,10280.606701849816,10280.606701849816,7478.950688888733,8073.048325172677,8073.048325172677,1779.237097481791,0.0,28916.791567409946,44735.06320874239,21067.8080478754,5753.419234442038,15337.552178989401,8947.012641748435,35788.05056699374,44735.063208742176,1.25,remaining_schedule,1429.7381050046997,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.35,1.0,1.5,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,27353.924000249994,100,0.8798549930958478,0.8999710721394614,0.8798549930958478,0.8999710721394614,1.3191122278393705,1.480260837765457,1.3191122278393705,1.480260837765457,0.8798549930958478,0.8999710721394614,0.8798549930958478,0.8999710721394614,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,53682.07585049061,48312.31535783792,0.0,0.0,6449.633373686417,0.9213743104178861,0.9522806611516899,-9.794326588874469e-05,0.85,diagnostic,0.9213743104178861,0.9522806611516899,0.0,0.0,84782.5,128.0,1284012.620199412,84820.53463894094,0.061965575818447714,25680.252403988263,1696.410692778819,27376.663096767083,0.19580291301317093,39664.332584235206,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.051710277567429075,0.032488194902662824,0.2357845760493987,0.0021037784619401113,1372700.5655630403,1.0113613538925386,5341.5,1117794.6948518676,0.9967344653853331,1.0059972023721244,312.5,78.44841190698148,1.072041166380789,1.049332195311252,5043.5,1117714.0146644262,0.9945770065075922,1.0059928119435453,15627.0,38928.99433655383,20423.5,50393.98394407665,1458.5,10541.131349876552,36046.5,0.5663917470712856,0.4336082529287144,0.4336082529287144,50386.509744594296,38889.91394589811,1458.5,1.0,1.0,10541.131349876548,0.0,0.0,0.0,0.0,0.0,0.0,24622.0,5745.735065307306,24983.5,953813.1992768059,0.9944015002526009,0.2962124494871165,43107.5,16279.5,277820.01264806726,48790.68509888796,0.29127297971837063,0.05115329200296423,0.2999330103829474,0.30384296847115,0.7000669896170526,1801044.1172478402,1.003352641508798,0.4284348454281812,71910.47270089923,17246.80940766391,9855.391533015498,7403.540501030185,18560.695858615232,26711.33272382393,2886.443115584596,2886.443115584596,36873.96513767574,10163.153837317268,10541.131349876552,10330.308722879025,1596.1369478680006,12564.868537958162,50.30487598435667,1458.5,10541.131349876552,12984.539070622825,1423.0,813.5,0.3709456369898736,0.8365741888878744,10249.860640727213,1042.9799586142394,552.5269237752515,904.5,628707.8607001051,0.48815347669513465,0.6,19919.216447635117,19919.216447635117,41713.5,24897.0,0.8220383691737827,27.59065568441011,0.9295652499868694,28.36014999618672,0.1876135901962351,0.010830536556541264,880.1670741402368,219.56192766577178,64525.941328430665,16938.840052648688,16938.840052648688,0.0,17766838.705369353,129691982.51498091,127838722.19948077,1865487.6964983677,129691982.51498091,17766838.705369353,17764965.720595334,0.014355116550041288,0.10484906093147967,0.10484906093147967,0.14994676453840622,0.14994676453840622,7.300116764497165,996.0,0.014987963777749178,0.03044006934678522,0.014987963777749178,0.03044006934678522,0.0,0.0,835180.5977913074,2718115.2402463076,2653558.882592782,0.7649439724993456,85433.0231203222,89207.38293325795,85433.0231203222,38891.4139458981,50386.5097445937,37281.81288554336,48060.635738435114,20985.02320989482,64380.260077010826,89.11361233128906,0.7540741218411509,0.9994835681391352,-842.4970064366062,-238.5059013389582,-699.0200241777784,0.990234808144897,0.9892589465788357,97.84579576726405,89207.38293325795,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.50437189038363e-06,0.0015396055801286802,1803.5,53.0,1.0,1.0,0.0,1879.0,353.5,0.0,0.0,656.1492135175977,656.1492135175977,1879.0,353.5,99.10539791289858,97.84579576726405,0.0,0.0,0.0,0.0,804516.2023769149,1802964.226038314,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,153.26573146348798,1560.0,1088.0,1081.5,6.0,0.0,0.0,0.0,8024.214656813698,7863.7303636774195,472.0,232.0,219.5,18.5,0.0,0.0,1695.9402269969223,1662.0214224569945,8193.328164810402,6390.636542715716,1800.7422253061663,36873.96513767574,1800.7422253061663,935595.9908487564,20088.854612213014,905023.6547345181,1812503.4247225805,9608.092304028862,0.010073348021723591,56185.32931889965,25258.57470498398,31263.312422038434,10542.538051389285,10542.538051389285,7403.540501030185,8024.214656813556,8024.214656813556,1784.8663821188306,0.0,28855.51183756954,48312.31535783797,23182.288629572253,6306.847565079703,16834.84538829758,0.0,48312.31535783792,67102.59481311326,1.25,remaining_schedule,0.0,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,0,0,1,0,0,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims
bond_issuer_frontier,current,0.35,1.0,2.0,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,36471.898666999994,100,0.6645125979646705,0.6792113319638633,0.6645125979646705,0.6792113319638633,0.9988620906529436,1.1169789108888497,0.9988620906529436,1.1169789108888497,0.6645125979646705,0.6792113319638633,0.6645125979646705,0.6792113319638633,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,71576.10113398748,48615.29898799582,0.0,0.0,24012.88021725946,0.9233704655128294,0.950533091161262,-0.0018455132563166554,0.85,diagnostic,0.9233704655128294,0.950533091161262,0.0,0.0,84751.0,126.0,1283244.0683865352,84451.51094671706,0.06174730124366339,25664.881367730704,1689.030218934341,27353.911586665046,0.1916258661466329,39641.38009769183,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.05149839287697157,0.03227631021220532,0.658394026494334,0.0021071007682101238,1367145.361102718,1.00726845902159,5356.0,1115870.6601628342,0.9994401940660571,1.0042656021745666,316.0,77.83534783976852,1.0840480274442539,1.0411318016018445,5043.0,1115792.1806839644,0.994478406625912,1.0042630750477672,15674.5,39756.37255296823,20315.5,49835.21290894257,1467.0,10696.33423013646,35969.0,0.5651760339344007,0.43482396606559925,0.43482396606559925,49827.40736879292,39739.98724431082,1467.0,1.0,1.0,10696.33423013646,0.0,0.0,0.0,0.0,0.0,0.0,24592.0,5760.520854309934,24784.5,952998.1227021505,0.9935517391366165,0.2936816690735692,43084.5,16416.5,279533.18702045956,49611.45786423974,0.29331976670412047,0.05205829548076169,0.30211225662941027,0.30627710195045826,0.6978877433705897,1801629.1387457605,1.0036785540501159,0.43289520342804166,72035.9941019383,17433.388082080033,10000.343307558036,7434.028522056366,18785.147490260286,27332.9698206975,2919.3994256211977,2919.3994256211977,37679.93074716667,10333.271780478673,10696.33423013646,10482.407545533728,1656.0217415069142,12639.591203514732,49.57306254769914,1467.0,10696.33423013646,19983.133918986554,1427.0,816.5,0.44872686554875996,0.9,17257.47067056002,1116.405478052351,604.1166715712557,971.0,959003.2898536569,0.5015390240903328,0.6,20014.438369377243,20014.438369377243,41744.0,24917.0,0.8254666597972204,26.790347094968645,0.8992261431427275,26.61926735093291,0.1874204231722843,0.010999399994421493,876.523790609141,219.58392318851938,64579.75897994121,17091.842685071293,17091.842685071293,0.0,17776049.154460445,129805005.8093695,127940658.27033834,1863595.3392832223,129805005.8093695,17776049.154460445,17776049.154460445,0.014392283566228344,0.10502619893071291,0.1050403843375268,0.1499376703982894,0.1499376703982894,7.299866294737848,996.0,0.015028298956448815,0.030427720094418603,0.015028298956448815,0.030427720094418603,0.0,0.0,835730.3553349627,2719479.4755571485,2655292.243350574,0.7649440637435144,85371.22666626287,89435.70782165267,85371.22666626287,39748.139661815774,49827.40736879232,38113.55224184933,47549.56331272327,21011.722671680734,64368.204358031275,95.20644267903558,0.7540050895777748,1.0000017071662513,-904.2934604959446,-211.8064395530455,-711.0757431573293,0.9895185394516622,0.9890736999233595,99.06174663522724,89435.70782165267,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.559184638128563e-06,0.002051743801481354,1805.5,53.5,1.0,1.0,0.0,1877.5,354.0,0.0,0.0,656.7933820295914,656.7933820295914,1877.5,354.0,100.306635348421,99.06174663522724,0.0,0.0,0.0,0.0,813290.2201421267,1804922.8907942397,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,155.96419435029486,1560.0,1089.0,1083.5,6.0,0.0,0.0,0.0,8045.420176268776,7884.511772743395,471.0,232.0,220.0,17.5,0.0,0.0,1692.9065354725522,1659.0484047631119,8204.961390893364,6419.121806399247,1795.4809072342127,37679.93074716667,1795.4809072342127,938020.3859053408,20032.34251064135,905892.2908185413,1814057.7038114693,9613.64006766628,0.010087784895533232,57071.33752602812,25396.04210857652,31285.28480920363,10697.736787753784,10697.736787753784,7434.028522056366,8045.420176268632,8045.420176268632,1784.6800375749913,0.0,28685.420364963487,48615.298987995884,23126.4278861813,6306.093874372074,16848.14027552525,0.0,48615.29898799582,89470.12641748435,1.25,remaining_schedule,0.0,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,0,0,1,0,0,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims
bond_issuer_frontier,current,0.45,1.0,0.05,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,911.7974666749999,100,1.0,1.0,1.0,1.0,23.539432474394495,26.818654966001674,23.539432474394495,26.818654966001674,11.818090728946881,12.227846237406595,11.818090728946881,12.227846237406595,1,510.0367079213281,22396.41821997359,22906.45492789492,11.227846237406595,0.0,22906.45492789492,11.227846237406595,2040.1468316853122,2040.1468316853122,0.0,0.0,0.0,0.924564874508783,0.9518789500974711,-0.0004996543201074566,0.85,diagnostic,0.924564874508783,0.9518789500974711,0.0,0.0,85737.0,130.0,1274327.5901928083,81940.80895715367,0.060416366707732684,25486.551803856175,1638.8161791430734,27125.367982999247,0.19031243140411208,38416.485064694425,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.020779156273462336,0.0015570736086960857,0.0,0.002085827206694347,1360515.2461176428,1.0023836048618493,5358.0,1108359.051853069,0.9998133980220191,0.9975052758107523,295.0,75.28266830223596,1.012006861063465,1.006986957137418,5065.0,1108282.9578107912,0.9988168014198383,0.9975044372078701,13764.0,33072.95741500471,23189.0,57613.21881988714,1472.0,9749.586629217683,36949.5,0.6275726346955781,0.37242736530442194,0.37242736530442194,57596.950624698366,33060.489613344726,1472.0,1.0,1.0,9749.586629217689,0.0,0.0,0.0,0.0,0.0,0.0,24905.5,5734.890769293606,28167.0,956785.898111918,0.9975006984852066,0.3305901752489053,40593.5,15928.5,269362.9623134853,46764.69234463073,0.28152898453565744,0.04887686204083301,0.306487057837221,0.3112721477282626,0.6935129421627789,1793951.585651535,0.999401427741191,0.4419341581692463,74011.31398327902,16730.857253575472,9099.911592783074,7618.083133921489,18078.829916187584,22010.746958935306,2811.779137877672,2811.779137877672,31346.70995554006,9394.155363380993,9749.586629217683,9554.594896633334,1251.252763206911,12888.643491319945,50.308581128813586,1472.0,9749.586629217683,2834.1743433442043,1265.0,723.5,0.2839549095738848,0.7428615050804006,1.7924482790992202,2.908107773588001,2.114690421448672,0.0,164628.82805568824,0.439815663510699,0.6,16742.584980290045,16742.584980290045,42717.0,21823.0,0.810116148021389,41.83215044858008,1.4004652690419754,48.76074701095446,0.17951808606517766,0.009986136831121758,883.8974791767463,208.3061712428223,66399.5428264832,18702.379105870677,18702.379105870677,0.0,17782448.04457166,129840604.07911497,127963782.62364367,1863569.5385952343,129840604.07911497,17782448.04457166,17781662.801904764,0.014372790982335928,0.1049722199321696,0.1049722199321696,0.14974743965703097,0.14974743965703097,7.299698853710665,996.0,0.01502045061584431,0.03051483640625756,0.01502045061584431,0.03051483640625756,0.0,0.0,835785.367226862,2720678.717245765,2655465.693366369,0.765004799559772,86708.85369274743,90764.3176970031,86708.85369274743,33064.67194311791,57590.61170262574,31684.836738746446,55099.30391858143,21349.488142437076,65344.93445141416,88.61091990258333,0.7540932245503564,1.0003616803514952,433.33356598862156,125.95903120329604,265.654350225559,1.005022671151121,1.0040820111994555,81.32676265340672,90764.3176970031,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.5884274631229606e-06,5.127513745871489e-05,1705.5,46.0,8.0,8.0,0.0,1794.0,361.0,0.0,0.0,672.6489869585087,668.3360853796166,1794.0,361.0,97.3861966231605,81.32676265340672,0.0,0.0,0.0,0.0,828290.3530288578,1797132.1287382054,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,156.67045433379516,1560.0,1091.5,1087.5,6.0,0.0,0.0,0.0,8061.753489911732,7900.518420113489,468.5,231.0,214.0,20.0,0.0,0.0,1689.466053633658,1655.6767325609958,8223.706671315647,6423.983918912521,1796.3769995907974,31346.70995554006,1796.3769995907974,941517.6739073102,20111.438443547006,910602.472575616,1805963.1131882954,9629.434932318176,0.010064357084819611,54309.77369978142,24501.26086986652,29573.70660616042,9751.211996092634,9751.211996092634,7618.083133921489,8061.753489911586,8061.753489911586,1770.6605599460408,0.0,26921.763074815157,2550.1835396066595,435.69123742189686,165.75224790126458,266.96587203193513,510.0367079213281,2040.1468316853122,2550.1835396066404,1.25,remaining_schedule,22396.41821997359,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.00020251805963550362,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.45,1.0,0.1,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,1823.5949333499998,100,1.0,1.0,1.0,1.0,12.152648786511302,13.866128488795232,12.152648786511302,13.866128488795232,6.157128895585474,6.332035004178676,6.157128895585474,6.332035004178676,1,1020.0734158426562,20736.195224577958,21756.268640420614,5.332035004178676,0.0,21756.268640420614,5.332035004178676,4080.2936633706245,4080.2936633706245,0.0,0.0,0.0,0.9252375415251177,0.9511289682395075,-0.0012496361780710563,0.85,diagnostic,0.9252375415251177,0.9511289682395075,0.0,0.0,85694.0,129.0,1282904.641787045,85836.57554026085,0.06271205575869995,25658.092835740903,1716.731510805217,27374.82434654612,0.1956521739130435,40444.23214057643,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.022375108827234917,0.0031530261624686667,0.0,0.002066779891666489,1371450.5308176246,1.0104403687452659,5395.5,1114553.4183899006,1.0068109721963052,1.0030801058177472,294.0,76.03081897765442,1.0085763293310464,1.0169942800592804,5087.0,1114474.152645816,1.0031551962137646,1.0030767906181894,13806.0,33037.73770751263,23135.0,57523.19649468326,1465.0,9674.028520482992,36908.5,0.6262888682822447,0.3737111317177552,0.3737111317177552,57520.094288018256,33023.18212157907,1465.0,1.0,1.0,9674.028520482998,0.0,0.0,0.0,0.0,0.0,0.0,25015.0,5722.561362924224,27811.0,954742.7449051973,0.9953706015065221,0.3282286924652892,40971.5,16128.0,272659.34560785326,47637.400940294305,0.28558409798120793,0.049895535938348015,0.3059970626379065,0.30999155264851386,0.6940029373620935,1799775.792515372,1.0026460641637869,0.4409161841541165,73915.72648937984,16655.73179488881,9013.08708769203,7584.2865683445725,17954.0213007393,21940.310044171354,2853.7893260671326,2853.7893260671326,31311.29572653478,9302.175818292453,9674.028520482992,9480.54795007333,1244.3645660050047,12759.017159321118,49.92555564448458,1465.0,9674.028520482992,2862.1351593570816,1263.5,725.5,0.2955997815640574,0.717003209340381,9.933147257051091,11.380810093750945,6.60955926925905,5.0,166494.02380547667,0.4393879971564282,0.6,16826.072492796484,16826.072492796484,42898.5,21917.0,0.8099741032916616,40.556156624341014,1.4194423907787808,47.72912233565148,0.17536981233452614,0.009929950241218871,869.0036745259831,217.17384036176918,66340.83626059497,18568.59891499914,18568.59891499914,0.0,17781014.046606146,129790024.77681208,127906287.16217428,1866908.2122003068,129790024.77681208,17781014.046606146,17777578.135441188,0.014390818608255945,0.10509857890579495,0.10509857890579495,0.1496153401910392,0.1496153401910392,7.300469204098449,996.0,0.014977716299218454,0.030345639213868125,0.014977716299218454,0.030345639213868125,0.0,0.0,835704.3434270938,2720525.5026637157,2655210.228977409,0.7650002111907137,86492.36213570551,90412.93067402585,86492.36213570551,33033.36049575442,57519.01230855664,31570.229919191166,55037.44503857313,21259.433183879162,65243.58313210389,93.01147183748903,0.7540465206544453,1.0002810099842427,216.8420089466963,35.90407264538226,164.30303091528913,1.0025133665798607,1.0025246596253035,89.61914176168665,90412.93067402585,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.04888931552617e-06,0.00010255854523516189,1715.0,53.0,1.0,1.0,0.0,1801.5,357.5,0.0,0.0,648.9650614949185,647.3674151832035,1801.5,357.5,90.77689783416535,89.61914176168665,0.0,0.0,0.0,0.0,826787.6535501612,1803082.7133885273,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,155.96419435029486,1560.0,1088.0,1083.0,6.0,0.0,0.0,0.0,8030.496524765529,7869.886594270212,472.0,230.0,220.0,21.0,0.0,0.0,1680.2348984023938,1646.6302004343559,8179.829022078036,6390.994448606309,1790.0867879242746,31311.29572653478,1790.0867879242749,940447.5356527496,20085.98394922693,909385.844432867,1808592.2870173804,9587.575642648899,0.010042051320956528,55163.59053877146,24407.965334712917,30669.102928865963,9675.251175893434,9675.251175893434,7584.2865683445725,8030.496524765385,8030.496524765385,1766.3780771666823,0.0,27961.674204341136,5100.367079213294,1418.0055423986582,439.82891484885965,984.6861228893134,1020.0734158426562,4080.2936633706245,5100.367079213281,1.25,remaining_schedule,20736.195224577958,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.45,1.0,0.25,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,4558.987333374999,100,1.0,1.0,1.0,1.0,5.230860026974151,5.9840863914462865,5.230860026974151,5.9840863914462865,2.832905519558782,2.884760757112777,2.832905519558782,2.884760757112777,1,2550.18353960664,16675.759895935567,19225.94343554221,1.884760757112777,0.0,19225.94343554221,1.884760757112777,10200.73415842656,10200.73415842656,0.0,0.0,0.0,0.9243782735137342,0.952239609006525,-0.00013899541105355517,0.85,diagnostic,0.9243782735137342,0.952239609006525,0.0,0.0,85690.0,131.0,1285907.6403477346,86258.86721354412,0.06286326530943398,25718.152806954662,1725.1773442708827,27443.330151225546,0.19016129032258064,40228.203768705236,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.026978333842337488,0.007756251177571238,0.0,0.0021143055040652465,1369652.0441890093,1.0091153019992434,5384.0,1121183.547992339,1.0046650494495242,1.0090471155576721,300.5,75.94643381337538,1.0308747855917668,1.0158655373921934,5088.0,1121106.2410018141,1.003352395977125,1.009045967998784,13997.5,33367.72738923884,22826.0,57330.76176219511,1478.0,9800.488154062405,36857.0,0.6202089924251792,0.37979100757482076,0.37979100757482076,57327.871511336634,33352.73035015854,1478.0,1.0,1.0,9800.48815406242,0.0,0.0,0.0,0.0,0.0,0.0,24973.0,5689.003055348689,27491.5,959396.2183773925,1.000222097591547,0.32446579967169187,41198.0,16225.0,273539.68301609164,48569.53475978334,0.2851164907432341,0.050625105487624306,0.3048886638649707,0.30874154960477185,0.6951113361350293,1796675.7666689567,1.0009190553182183,0.43861850252785806,73743.46454222103,16735.00693430326,9125.704595340936,7610.001074314614,18097.109794559678,22122.93874653312,2815.766980162241,2815.766980162241,31623.7323099357,9449.977026212762,9800.488154062405,9604.47839098116,1257.913345424899,12865.628393174142,49.51766494847109,1478.0,9800.488154062405,2923.546715750313,1279.0,731.5,0.2740083735855755,0.6938019983191591,104.25930253881972,83.83840845464205,32.87603486754675,62.0,169947.67342176556,0.4464548115582488,0.6,17199.62697767,17199.62697767,42606.0,22285.5,0.8117376340839215,39.66321546079831,1.3330832076517831,45.64954571410352,0.17519554777716356,0.010010961276483892,878.6703309253189,216.24676878517795,66133.2562473486,18385.15796308355,18385.15796308355,0.0,17777696.269039832,129767251.41790076,127877797.69463813,1860748.4913372127,129767251.41790076,17777696.269039832,17773749.859391324,0.014344291806613573,0.1048417036269998,0.1048417036269998,0.14969619218315267,0.14969619218315267,7.300159214522849,996.0,0.014977832967361247,0.03041608832396079,0.014977832967361247,0.03041608832396079,0.0,0.0,835609.9835735736,2720130.332264644,2654912.7166120233,0.764991253129597,86466.25785455294,90755.77088682825,86466.25785455294,33361.10619503239,57326.891511335736,31891.755965637687,54653.96383748649,21280.89037333132,65207.91323999677,91.36030998200869,0.7540548026945445,1.0000943665292499,190.73772779412684,57.36126209754002,128.63313880816713,1.002210797773388,1.0019765605674826,98.95144856903627,90755.77088682825,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.5216379871630924e-06,0.00025644421327600703,1720.0,53.0,0.0,0.0,0.0,1805.0,354.5,0.0,0.0,661.4010715462183,660.2116054394621,1805.0,354.5,100.13962071783104,98.95144856903627,0.0,0.0,0.0,0.0,821659.0378365184,1799886.8084584079,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,159.5499157414492,1560.0,1095.0,1088.0,6.0,0.0,0.0,0.0,8068.619131950968,7907.246749311943,465.0,230.0,215.0,20.0,0.0,0.0,1680.9738906438167,1647.3544128309504,8222.795920944991,6441.462413978141,1787.3833569749481,31623.7323099357,1787.3833569749481,941789.8481927707,20204.48116234778,909899.4713666537,1809758.7858019113,9635.33888964925,0.010043127860088197,55940.280894169395,24510.718344353976,31653.27421640957,9802.039134831064,9802.039134831064,7610.001074314614,8068.619131950823,8068.619131950823,1764.7663711682662,0.0,29086.520422898284,12750.917698033269,4968.448321988832,1404.6963285235927,3588.810270602143,2550.18353960664,10200.73415842656,12750.9176980332,1.25,remaining_schedule,16675.759895935567,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.45,1.0,0.5,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,9117.974666749999,100,1.0,1.0,1.0,1.0,2.8606021868463607,3.3182503853853067,2.8606021868463607,3.3182503853853067,1.7290398703179728,1.7616703586289022,1.7290398703179728,1.7616703586289022,1,5100.36707921328,10438.826610240416,15539.1936894537,0.7616703586289021,0.0,15539.1936894537,0.7616703586289021,20401.46831685312,20401.46831685312,0.0,0.0,0.0,0.9248046905327082,0.9528689534698906,0.0004903490523120446,0.85,diagnostic,0.9248046905327082,0.9528689534698906,0.0,0.0,85665.0,130.0,1282263.766166523,83734.67856998194,0.0612992488334304,25645.275323330476,1674.693571399639,27319.968894730115,0.19115268654034304,38951.537192426185,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.035149007859733704,0.015926925194967453,0.0,0.0021609641001450073,1369510.8118820079,1.0090112466059509,5384.0,1114400.850060576,1.0046650494495242,1.0029427967813223,301.5,76.93152731364572,1.0343053173241852,1.0290422263792336,5090.5,1114319.889228972,1.0038453953855255,1.0029379466147548,14534.5,34142.492245560476,22051.0,55889.2220223739,1472.0,9995.437811174183,36597.5,0.6031099444040426,0.39689005559595736,0.39689005559595736,55889.22202237458,34107.054538092925,1472.0,1.0,1.0,9995.43781117419,0.0,0.0,0.0,0.0,0.0,0.0,24947.0,5726.5614378472565,26866.0,958398.107204828,0.999181513074401,0.31701684190437257,41933.5,16211.0,272516.81062410236,48940.62048744986,0.28434614861552554,0.05106502206080663,0.30234677793126585,0.3061678714771462,0.6976532220687341,1795074.3366789406,1.000026906705485,0.4333768837403865,73241.79323308551,16855.46597584848,9281.192773834991,7539.963919082735,18181.82192400581,22835.847627650954,2807.1483034433995,2807.1483034433995,32338.633469083867,9630.72125293148,9995.437811174183,9795.5290549507,1344.4143653678898,12783.911902337839,50.1826188435404,1472.0,9995.437811174183,3639.1699743924983,1323.0,753.0,0.33970531506858,0.7473701782073238,858.3096091811108,350.8431798746824,140.66346470069254,295.0,207170.33393514442,0.4452552317566213,0.6,18321.393693960592,18321.393693960592,42390.5,23319.0,0.8114153401252622,37.54674930571812,1.3458284173777892,40.537312032854146,0.17711013432440217,0.010220730802066588,885.8062962963826,214.19689197764984,65688.44341573722,18060.975896665965,18060.975896665965,0.0,17761116.859232865,129646881.51803309,127764781.62865229,1862136.2779065943,129646881.51803309,17761116.859232865,17760754.7471798,0.01433848079322312,0.10476679399469596,0.10476679399469596,0.149591486506904,0.149591486506904,7.300369515324515,996.0,0.014972845293202048,0.030533471487836417,0.014972845293202048,0.030533471487836417,0.0,0.0,834860.4152173933,2717293.732282414,2652549.361367733,0.7649754554503299,85998.65296696784,89929.26836093755,85998.65296696784,34107.05453809303,55889.2220223739,32702.072482568852,53332.699828597266,21147.140476892127,64867.66290750535,91.11253076416523,0.7540494661839303,0.9991616824459245,-276.8671597909706,-76.3886343416525,-211.6171936832543,0.996790895501016,0.996748316924308,95.21061119454036,89929.26836093755,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.3789201680656905e-06,0.0005133671907615908,1750.0,52.0,0.0,0.0,0.0,1833.5,356.0,0.0,0.0,671.3535204305763,671.3535204305763,1833.5,356.0,96.40648572546633,95.21061119454036,0.0,0.0,0.0,0.0,811863.3708945658,1799350.5492060012,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,157.37671431729547,1560.0,1091.5,1086.5,6.0,0.0,0.0,0.0,8055.579923406047,7894.468324937918,468.5,231.0,217.0,19.5,0.0,0.0,1688.0524931150494,1654.291443252759,8224.156347466986,6422.20886040267,1791.3705579603482,32338.633469083867,1791.3705579603482,942107.4794607472,20195.740746336684,910369.5293696956,1807287.1185061308,9623.59471925845,0.010041333185982288,56436.28383718647,24682.36161035823,31788.285160919877,9996.459427347301,9996.459427347301,7539.963919082735,8055.579923405901,8055.579923405901,1772.9056605218004,0.0,29033.201283597024,25501.83539606658,11253.280232219604,3052.7667297005664,8167.460176986009,5100.36707921328,20401.46831685312,25501.8353960664,1.25,remaining_schedule,10438.826610240416,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.45,1.0,0.75,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,13676.962000124997,100,1.0,1.0,1.0,1.0,2.1495792758978225,2.441626677603579,2.1495792758978225,2.441626677603579,1.3780425102106644,1.3963544357580915,1.3780425102106644,1.3963544357580915,1,7650.550618819918,4478.768076224425,12129.318695044345,0.3963544357580914,0.0,12129.318695044345,0.3963544357580914,30602.202475279682,30602.202475279682,0.0,0.0,0.0,0.9240518887464044,0.9517476573096308,-0.0006309471079477547,0.85,diagnostic,0.9240518887464044,0.9517476573096308,0.0,0.0,84975.5,129.0,1283026.4653377547,84760.90874566862,0.0619693604076937,25660.529306755096,1695.2181749133729,27355.74748166847,0.1924878029664753,38720.81888883696,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04358950679629949,0.02436742413153324,0.0,0.002231550204221268,1366669.4782261252,1.0069178439184572,5362.0,1116181.6162757557,1.000559805933943,1.0045454576624306,313.0,77.54391561572305,1.0737564322469983,1.0372335810004552,5036.0,1116108.6689998307,0.99309800828239,1.0045479287461627,14968.5,35621.17327329554,21385.0,54398.67127439928,1471.5,10248.075716802005,36361.0,0.5886758190132579,0.41132418098674217,0.41132418098674217,54387.55226759394,35598.67766827938,1471.5,1.0,1.0,10248.075716802014,0.0,0.0,0.0,0.0,0.0,0.0,24633.5,5726.364422131557,25932.0,957232.6744675,0.9979664868372707,0.30714626678455187,42222.0,16263.0,274068.9055258739,49371.09148204245,0.28631378016670395,0.05157689744503044,0.29992029402297604,0.30443598332444965,0.7000797059770241,1802218.889291621,1.0040071011203147,0.42840882127066987,72659.22549680021,17080.925607074296,9547.463595051411,7481.606501826784,18403.71720868034,23863.14401824188,2849.7065263751983,2849.7065263751983,33753.14866630613,9883.399226941008,10248.075716802005,10043.114202465964,1444.6786182092592,12712.133507699047,49.8085359100449,1471.5,10248.075716802005,5312.582476980391,1362.5,772.0,0.29446685026907515,0.7276016332771444,2622.5239095053403,612.5347784747664,277.7175066460994,526.5,288909.9861292469,0.4440212658423037,0.6,19003.259655439004,19003.259655439004,42046.0,24074.0,0.8112515993090241,33.13246303520869,1.065235879819991,42.06402597958805,0.18026238218135562,0.010491821341193622,884.3636871182589,212.38788422741862,65177.10590775324,17583.36926909857,17583.36926909857,0.0,17778519.38198483,129781495.46319053,127900429.79820074,1867265.776281277,129781495.46319053,17778519.38198483,17774803.196377583,0.014387269631875182,0.10501650691024911,0.10501650691024911,0.14986873118114324,0.1498720147167078,7.299977992967817,996.0,0.015007924454023125,0.03056385417813742,0.015007924454023125,0.03056385417813742,0.0,0.0,835691.5040491144,2719927.086270313,2655169.7469973066,0.7649620120764911,85817.00878355907,89831.78321937841,85817.00878355907,35599.66766827941,54387.552267593404,34179.45467049356,51737.96613296051,21117.515737245707,64711.54565678198,93.2154435510773,0.7540432271367037,1.000140671213887,-458.51134319974517,-106.013373988073,-367.7344444066257,0.9946854989396056,0.9943494389637554,91.57060809658188,89831.78321937841,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.162453582639076e-06,0.000769297022303108,1774.5,54.0,1.0,1.0,0.0,1866.0,362.0,0.0,0.0,670.0133167065824,665.1461815798866,1866.0,362.0,93.075442450667,91.57060809658188,0.0,0.0,0.0,0.0,803006.3495708939,1804776.2615316543,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,155.96419435029486,1560.0,1088.0,1082.0,6.0,0.0,0.0,0.0,8029.720425534621,7869.126017023922,472.0,230.5,222.0,19.0,0.0,0.0,1680.2760225879058,1646.6705021361577,8195.248454019567,6388.227921297059,1788.4276157788672,33753.14866630613,1788.4276157788672,937210.5149771887,20076.13350285094,907802.5286771625,1809705.0366007532,9595.106714280646,0.01002379773508914,56850.8836552031,24966.297543313733,31589.85028782123,10250.156670768576,10250.156670768576,7481.606501826784,8029.720425534473,8029.720425534473,1777.4918121195033,0.0,28978.649353198824,38252.7530940998,17836.874910892595,4876.363473934422,12934.556536449269,7650.550618819918,30602.202475279682,38252.7530940996,1.25,remaining_schedule,4478.768076224425,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,1,1,1,1,
bond_issuer_frontier,current,0.45,1.0,1.0,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,18235.949333499997,100,1.0,1.0,1.0,1.0,1.740180428913975,1.94034861850036,1.740180428913975,1.94034861850036,1.1512468605579376,1.1781553305505237,1.1512468605579376,1.1781553305505237,0,7269.260663410005,0.0,7269.260663410005,0.17815533055052363,0.0,7269.260663410005,0.17815533055052363,40802.93663370624,40802.93663370624,0.0,0.0,0.0,0.9228394210273492,0.9515619180698188,-0.0008166863477597763,0.85,diagnostic,0.9228394210273492,0.9515619180698188,0.0,0.0,85190.0,129.0,1277808.4281898048,82312.31288692716,0.0605183866410015,25556.168563796084,1646.2462577385436,27202.41482153463,0.1918904109589041,37875.68366855763,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.05064967483209275,0.0314275921673265,0.0,0.0021183114675133808,1358545.6932533858,1.0009325020493864,5385.5,1112871.9386396436,1.0049449524164955,1.0015668011542034,316.5,78.21601384137509,1.085763293310463,1.0462236203071078,5074.5,1112789.6952370084,1.000690199171761,1.001560703297951,15351.0,37292.620863481,20823.5,52075.628027249724,1459.0,10391.902171744285,36183.0,0.5755383479224103,0.4244616520775898,0.4244616520775898,52074.55879283363,37279.073752362936,1459.0,1.0,1.0,10391.902171744288,0.0,0.0,0.0,0.0,0.0,0.0,24464.5,5701.618745373091,25458.5,949732.1658858964,0.9901468037044946,0.3018347359974408,42565.5,16180.0,277978.599951294,49052.00520735565,0.29269157130421036,0.05164825091672098,0.29838628887348617,0.3019115046367956,0.7016137111265137,1799766.8467139953,1.0026410805027228,0.4252857336227221,72196.34370181915,17142.841064959626,9714.266569928617,7460.195835637837,18522.049179031783,25305.342627944996,2849.1076754242204,2849.1076754242204,35346.62230612954,10050.194417931065,10391.902171744285,10184.0641283094,1518.7079797336212,12636.07202346774,50.45065239446501,1459.0,10391.902171744285,8264.215822966376,1397.5,804.0,0.29748658690503155,0.7657321855230852,5527.873667183319,852.0364429409412,423.43259223087904,731.0,420334.4175860972,0.4407736149290501,0.6,19483.93021671535,19483.93021671535,41684.5,24424.0,0.8104087531518955,29.91916806699522,1.1310650624294314,39.46486776802684,0.18379504549629397,0.01072309067136823,884.7981673344468,211.463034907311,64727.893210087204,17350.236603133337,17350.236603133337,0.0,17771404.866322376,129664752.42281958,127805001.01033178,1863132.1846777834,129664752.42281958,17771404.866322376,17768860.563410234,0.014376078102010085,0.10483893060099651,0.10488399098146664,0.14984986374911788,0.14984986374911788,7.299177677680936,996.0,0.014982393818284073,0.030548111514530553,0.014982393818284073,0.030548111514530553,0.0,0.0,835452.6115926894,2718837.347250648,2654416.529848991,0.7649524178486803,85603.31654380693,89714.70797620516,85603.31654380693,37279.55395236302,52074.558792833224,35820.07264582676,49542.417834654014,21055.920865226348,64553.16739924485,89.12883994238192,0.7540742428342199,0.9997404401081842,-672.2035829518863,-167.60824600743217,-526.1127019437554,0.9922086406206041,0.9919158186580164,96.15711198214638,89714.70797620516,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.3901598401883425e-06,0.0010261400281433243,1787.5,52.0,1.0,1.0,0.0,1866.0,358.0,0.0,0.0,666.4604729839564,664.9785233296138,1866.0,358.0,97.15450289483559,96.15711198214638,0.0,0.0,0.0,0.0,797102.9365910417,1801762.062895277,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,153.50115145798807,1560.0,1093.0,1085.5,6.0,0.0,0.0,0.0,8051.800793869069,7890.764777991681,467.0,230.0,218.5,19.0,0.0,0.0,1688.9791082520762,1655.199526087045,8210.783837297284,6416.854487978893,1786.294586527276,35346.62230612954,1786.294586527276,932001.8262334482,20024.642304981884,905771.9417405869,1809220.551139107,9625.958433750257,0.010135445317650479,56540.708938499796,25043.44289888985,31435.35394272001,10393.208998181137,10393.208998181137,7460.195835637837,8051.800793868921,8051.800793868921,1778.9669051773938,0.0,28812.029070590725,48072.197297116334,22911.91730754485,6268.041111775277,16659.83200237855,7269.260663410004,40802.93663370624,51003.6707921328,1.25,remaining_schedule,0.0,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,1,0,1,0,1,
bond_issuer_frontier,current,0.45,1.0,1.5,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,27353.924000249994,100,0.7722310693607014,0.7885436975574351,0.7722310693607014,0.7885436975574351,1.1668982439329993,1.301725129916771,1.1668982439329993,1.301725129916771,0.7722310693607014,0.7885436975574351,0.7722310693607014,0.7885436975574351,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,61204.404950559365,48262.34778651667,0.0,0.0,13940.461866003496,0.9233444417129386,0.950660466087557,-0.0017181383300215458,0.85,diagnostic,0.9233444417129386,0.950660466087557,0.0,0.0,84474.5,126.0,1280489.5177086429,84946.62334440742,0.062212080660831906,25609.790354172852,1698.9324668881482,27308.722821061,0.19544057916114232,39432.04105472943,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.05154267344244034,0.03232059077767409,0.5096329823054306,0.0021066997766624753,1360385.480568158,1.0022879978044124,5388.0,1115781.7881258384,1.005411457361448,1.004185618774217,314.0,78.32956966299275,1.0771869639794167,1.0477425520061934,5090.0,1115705.9028577153,1.0037467955038455,1.0041854211292351,15657.5,39387.56992085421,20358.0,49915.53796123119,1454.5,10614.748456006051,36006.5,0.5657651006140199,0.43423489938598003,0.43423489938598003,49906.679980485365,39354.89273456495,1454.5,1.0,1.0,10614.748456006046,0.0,0.0,0.0,0.0,0.0,0.0,24464.0,5743.3729739075425,24860.5,951548.5106272071,0.9920404406735622,0.2939917841140489,43156.0,16454.5,277817.5305155439,49057.142016691796,0.29196360186872894,0.051555061532654906,0.2995134700849071,0.30343380300274136,0.7004865299150929,1802307.3592657587,1.0040563872990345,0.4275792478476267,71913.12845031143,17295.86304473487,9922.873157148322,7463.992215867584,18628.348118790935,27064.52336150242,2939.363150652202,2939.363150652202,37314.39879903869,10236.690243878315,10614.748456006051,10402.453486885925,1604.8915652920473,12601.38944997149,49.23277215964091,1454.5,10614.748456006051,16251.289192154363,1423.5,818.0,0.41164979464406937,0.9,13476.264280324907,1087.477339842931,581.8514801750473,944.0,785341.2365380416,0.5002980563680262,0.6,19895.10671759201,19895.10671759201,41593.0,24847.0,0.8251672395508222,27.316921282260758,0.9994958896266192,29.721272451553652,0.18796303254472477,0.010932131542120973,876.4267538051513,211.22518945145256,64484.598551626055,17019.11200601219,17019.11200601219,0.0,17771980.990723286,129646504.53058633,127781106.22898129,1866122.6053422615,129646504.53058633,17771980.990723286,17771360.4340465,0.014397489117346576,0.1050503313084339,0.1050503313084339,0.1499168997253223,0.14991805210244347,7.2993943103070045,996.0,0.01503342691743756,0.030771295275289618,0.01503342691743756,0.030771295275289618,0.0,0.0,835429.3535540462,2718963.5984512996,2654343.198301374,0.7649421000969783,85434.76446816724,89423.13973813073,85434.76446816724,39355.38273456489,49903.934333797806,37667.06069950211,47618.41314358228,21012.101598591886,64424.781710670446,96.74167629255788,0.7539773139938166,0.9997728503124677,-840.7556585915736,-211.42751264189428,-654.498390518158,0.9902549917131035,0.9899430603795785,99.43932073327812,89423.13973813073,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.589411262524279e-06,0.0015391600980941451,1804.5,54.0,1.0,1.0,0.0,1877.5,355.5,0.0,0.0,675.417160667288,675.417160667288,1877.5,355.5,99.82701865577815,99.43932073327812,0.0,0.0,0.0,0.0,803970.0270257855,1805343.7921018277,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,159.36891722060204,1560.0,1091.0,1086.0,6.0,0.0,0.0,0.0,8053.044183439037,7891.983299770251,469.0,231.0,219.0,18.0,0.0,0.0,1686.8741681001968,1653.1366847382023,8205.83712077314,6424.77065294344,1790.2919936825215,37314.39879903869,1790.2919936825215,932375.7931221649,19987.621983072197,903359.159165732,1814539.7168193166,9621.949818169824,0.010111885742774772,56472.53245651019,25313.348846657456,31492.699883660047,10617.055118325316,10617.055118325316,7463.992215867584,8053.0441834388885,8053.0441834388885,1776.403249279787,0.0,28983.43250826189,48262.347786516744,22974.66693726387,6301.642037950905,16675.62576131727,0.0,48262.34778651667,76505.5061881992,1.25,remaining_schedule,0.0,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,0,0,1,0,0,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims
bond_issuer_frontier,current,0.45,1.0,2.0,0.0,0.0,1,4,1.0,0.1,1,1.8824725435153584,1,1,0.7,1,amortized_monthly,5.0,1,0.8,0.98,1.0,1,1,1.0,0.6,0.0,1.0,0.95,1,0.02,redeem_outputs,36471.898666999994,100,0.5798476317719804,0.5933112421291,0.5798476317719804,0.5933112421291,0.8718292050698428,0.9751913075106513,0.8718292050698428,0.9751913075106513,0.5798476317719804,0.5933112421291,0.5798476317719804,0.5933112421291,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,81605.87326741248,48417.68203331842,0.0,0.0,34286.900914618986,0.9230720645005117,0.9516552471346593,-0.0007233572829192791,0.85,diagnostic,0.9230720645005117,0.9516552471346593,0.0,0.0,84864.5,129.0,1281342.780463318,85754.16608730404,0.06272720182988768,25626.855609266375,1715.0833217460813,27341.938931012457,0.1949618199533229,40219.18272219006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.05139752087678547,0.03217543821201922,0.9400909239101937,0.0021400535833103903,1365480.6744074533,1.0060419717364772,5398.0,1116174.3771125537,1.0072774771412576,1.0045389425322708,318.0,78.87813276786679,1.0909090909090908,1.055080175714711,5088.5,1116094.223970947,1.003450995858805,1.0045349275714126,15691.5,39790.28341818848,20311.0,49536.47316417328,1459.0,10642.136472168604,35941.0,0.5643901614438367,0.4356098385561633,0.4356098385561633,49519.855270547785,39785.0501454536,1459.0,1.0,1.0,10642.136472168613,0.0,0.0,0.0,0.0,0.0,0.0,24350.0,5725.216833059458,24879.5,948541.3979979735,0.988905364211834,0.2956717256827356,42975.0,16333.0,278430.73703362484,49074.69226980726,0.29353567237159184,0.051737006285003606,0.3022076135844848,0.30570177060633424,0.6977923864155151,1802855.720679435,1.0043618766913511,0.43309103754729317,71768.18486795921,17425.306174628633,9921.26633368994,7412.658744069862,18760.03743709534,27423.13102886227,2925.502209867606,2925.502209867606,37722.34064658606,10282.854036423694,10642.136472168604,10429.29374272523,1635.5457500318823,12514.737507206337,49.96069069343416,1459.0,10642.136472168604,24300.13397371747,1428.0,822.5,0.4923184373968038,0.9,21660.618193974842,1138.9355997747452,630.4706700807933,993.5,1151691.8725260212,0.506735118127926,0.6,19867.54098358417,19867.54098358417,41410.0,24777.0,0.8268941593654013,26.367144506139166,0.8966377735110189,25.510668432710773,0.18882779486722126,0.010995085469899028,883.7798342187016,217.8576339726022,64408.780560258834,16983.899573426424,16983.899573426424,0.0,17776640.57587404,129769812.0108746,127876207.20533033,1864181.220741785,129769812.0108746,17776640.57587404,17775026.701232925,0.014381792094837656,0.10497546981599572,0.10498313537481782,0.1500352976369979,0.1500352976369979,7.300692838975101,996.0,0.014984812108859775,0.030695768243116272,0.014984812108859775,0.030695768243116272,0.0,0.0,835753.8751058085,2719529.5628305357,2655366.4001280265,0.7649423427524542,85389.04351162957,89300.23328874893,85389.04351162957,39786.081904760955,49514.19834636102,38088.70585587091,47218.134207370225,21010.39176066208,64390.23123632014,89.95457463618374,0.7540614954033396,1.0000349779126423,-886.4766151292424,-213.13735057169833,-689.0488648684623,0.9897250504682348,0.9894121621536518,91.74440140457784,89300.23328874893,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.153161692422712e-06,0.002051675549482294,1807.0,54.0,1.0,1.0,0.0,1881.5,356.5,0.0,0.0,663.5880069306872,663.5880069306872,1881.5,356.5,92.54083460935884,91.74440140457784,0.0,0.0,0.0,0.0,813259.4778670522,1805515.5985566701,0.14558232931726908,1.2801204819277108,1.0,2.0,1514.0,0.14457831325301204,1.0,2.0,156.19961434479495,1560.0,1090.5,1084.0,6.0,0.0,0.0,0.0,8045.321426620315,7884.414998087901,469.5,232.0,219.0,18.0,0.0,0.0,1694.634927560172,1660.742229008979,8201.663246680095,6413.875735421612,1796.079963457551,37722.34064658606,1796.079963457551,930503.8609257517,19974.81270041669,901727.4229006623,1813992.6685365243,9611.998014354213,0.010133451249087969,56358.951179045835,25388.42998420237,31222.13197765732,10642.74087738483,10642.74087738483,7412.658744069862,8045.3214266201685,8045.3214266201685,1785.6602233168796,0.0,28787.57754081356,48417.68203331845,23073.156801595178,6329.89878849524,16759.10182564969,0.0,48417.68203331842,102007.3415842656,1.25,remaining_schedule,0.0,0.9523786044175786,1357280.02684676,5359.0,1111131.0172792992,291.5,74.7603211428314,5071.0,1111055.6669933249,27956.5,959183.1861019068,0.3311015834262636,0.3074431314385221,0.3110696296686271,0.6925568685614778,1795026.0384419863,0.0,0.0,0.0,0.0,0.0,0.0,0.018423683722169834,0.01922208266476625,17776018.807841055,835502.7098816847,2719653.742936492,2654574.4874962782,0.7649916099221665,86275.52012675881,21223.52911123378,65079.280101188604,0.7541317036244324,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,,,0,0,0,0,0,0,0,0,0,0,1,0,0,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims


==> analysis/monte_carlo/bond_issuer_frontier_publication_v2/frontier_publication_binding_cells.csv <==
network_scale,coupon_target_annual,principal_ratio,principal_usd_p50,scheduled_payment_coverage_p05,scheduled_payment_coverage_p50,issuer_operating_risk_headroom_p50,voucher_to_voucher_volume_ratio_vs_baseline,binding_constraint
current,0.12,2.0,36471.898666999994,0.9762680379707026,0.9986835754776745,0.9986835754776745,0.9939163710282944,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims
current,0.15,2.0,36471.898666999994,0.9165089841421955,0.9395851701660435,0.9395851701660435,0.993414631408456,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims
current,0.25,2.0,36471.898666999994,0.7701942659873955,0.7869179773236679,0.7869179773236679,0.9960778649887341,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims
current,0.35,1.5,27353.924000249994,0.8798549930958478,0.8999710721394614,0.8999710721394614,0.9944015002526009,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims
current,0.35,2.0,36471.898666999994,0.6645125979646705,0.6792113319638633,0.6792113319638633,0.9935517391366165,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims
current,0.45,1.5,27353.924000249994,0.7722310693607014,0.7885436975574351,0.7885436975574351,0.9920404406735622,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims
current,0.45,2.0,36471.898666999994,0.5798476317719804,0.5933112421291,0.5933112421291,0.988905364211834,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims


==> analysis/monte_carlo/bond_issuer_frontier_publication_v2/frontier_publication_coupon_frontier.csv <==
network_scale,coupon_target_annual,max_safe_principal_ratio,max_safe_principal_usd,max_strong_principal_ratio,max_strong_principal_usd,max_headroom_principal_ratio,max_headroom_principal_usd,first_failed_principal_ratio,first_failed_binding_constraint
current,0.0,2.0,36471.898666999994,2.0,36471.898666999994,2.0,36471.898666999994,,
current,0.04,2.0,36471.898666999994,1.5,27353.924000249994,1.5,27353.924000249994,,
current,0.08,2.0,36471.898666999994,1.5,27353.924000249994,1.5,27353.924000249994,,
current,0.12,1.5,27353.924000249994,1.5,27353.924000249994,1.5,27353.924000249994,2.0,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims
current,0.15,1.5,27353.924000249994,1.0,18235.949333499997,1.0,18235.949333499997,2.0,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims
current,0.25,1.5,27353.924000249994,1.0,18235.949333499997,1.0,18235.949333499997,2.0,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims
current,0.35,1.0,18235.949333499997,1.0,18235.949333499997,1.0,18235.949333499997,1.5,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims
current,0.45,1.0,18235.949333499997,0.75,13676.962000124997,0.75,13676.962000124997,1.5,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims


==> analysis/monte_carlo/bond_issuer_frontier_publication_v2/issuer_cashflow_summary.csv <==
scenario,network_scale,coupon_target_annual,bond_fee_service_share,principal_ratio,producer_stable_debt_contract_service_margin_rate,producer_voucher_debt_contract_service_margin_rate,principal_usd_p50,service_coverage_p05,service_coverage_p50,scheduled_payment_coverage_p05,scheduled_payment_coverage_p50,service_cash_headroom_p05,service_cash_headroom_p50,gross_historical_service_cash_headroom_p05,gross_historical_service_cash_headroom_p50,available_service_cash_headroom_p05,available_service_cash_headroom_p50,issuer_lockbox_surplus_usd_p50,issuer_excess_recovered_stable_usd_p50,issuer_operating_surplus_usd_p50,issuer_operating_surplus_headroom_ratio_p50,issuer_fee_waterfall_ops_usd_p50,issuer_sustainability_resources_usd_p50,issuer_sustainability_headroom_ratio_p50,bond_service_lockbox_target_usd_p50,bond_service_lockbox_coverage_ratio_p50,bond_service_lockbox_mode,fee_service_reserved_usd_total_p50,fee_service_stable_reserved_usd_total_p50,fee_service_converted_voucher_reserved_usd_total_p50,issuer_scheduled_debt_service_due_p50,issuer_actual_bondholder_payment_p50,issuer_reserve_balance_p05,issuer_reserve_draw_p95,issuer_unpaid_scheduled_claim_p95,safe,binding_constraint
bond_issuer_frontier,current,0.0,1.0,0.05,0.0,0.0,911.7974666749999,1.0,1.0,1.0,1.0,53.36656257233451,59.81614597767556,53.36656257233451,59.81614597767556,26.044894389284877,26.906825329697718,227.9493666687497,23393.82833854135,23621.777705210097,25.906825329697718,0.0,23621.777705210097,25.906825329697718,1139.7468333437498,1.25,remaining_schedule,80.28901089428885,48.33171812887302,33.9099503087508,911.7974666749999,911.7974666749999,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.0,1.0,0.1,0.0,0.0,1823.5949333499998,1.0,1.0,1.0,1.0,26.841022343112215,30.681114319212213,26.841022343112215,30.681114319212213,13.00433846614621,13.566964164278861,455.8987333374994,22461.153444232445,22917.052177569945,12.566964164278861,0.0,22917.052177569945,12.566964164278861,2279.4936666874996,1.25,remaining_schedule,352.9150508729099,132.69858516863803,213.150623224939,1823.5949333499998,1823.5949333499998,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.0,1.0,0.25,0.0,0.0,4558.987333374999,1.0,1.0,1.0,1.0,10.847045289734092,12.827697300242459,10.847045289734092,12.827697300242459,5.5618777930421075,5.7278960361666655,1139.746833343751,20414.67130905395,21554.4181423977,4.7278960361666655,0.0,21554.4181423977,4.7278960361666655,5698.734166718749,1.25,remaining_schedule,1696.968032687937,514.2329058105586,1189.2144449336188,4558.987333374999,4558.987333374999,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.0,1.0,0.5,0.0,0.0,9117.974666749999,1.0,1.0,1.0,1.0,5.682582444050459,6.730974534159575,5.682582444050459,6.730974534159575,3.0895085709970855,3.1562549014886274,2279.4936666875,17381.183900141314,19660.677566828814,2.1562549014886265,0.0,19660.677566828814,2.1562549014886265,11397.468333437499,1.25,remaining_schedule,4311.480900553765,1217.1865987933038,3074.8042547768646,9117.974666749999,9117.974666749999,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.0,1.0,0.75,0.0,0.0,13676.962000124997,1.0,1.0,1.0,1.0,4.0995967806869125,4.5081649928414045,4.0995967806869125,4.5081649928414045,2.269074763171846,2.303537425416685,3419.24050003125,14409.19133313352,17828.43183316477,1.3035374254166847,0.0,17828.43183316477,1.3035374254166847,17096.202500156247,1.25,remaining_schedule,7066.741460629555,1965.655730896041,5121.378925030901,13676.962000124997,13676.962000124997,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.0,1.0,1.0,0.0,0.0,18235.949333499997,1.0,1.0,1.0,1.0,3.1499557524311417,3.657193006434656,3.1499557524311417,3.657193006434656,1.8605245751571011,1.8950815554200782,4558.987333375,11763.674560615917,16322.661893990917,0.8950815554200782,0.0,16322.661893990917,0.8950815554200782,22794.936666874997,1.25,remaining_schedule,10017.834786517531,2717.2783911016377,7244.0307719136335,18235.949333499997,18235.949333499997,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.0,1.0,1.5,0.0,0.0,27353.924000249994,1.0,1.0,1.0,1.0,2.3145503722251015,2.654299238392498,2.3145503722251015,2.654299238392498,1.4619106196914775,1.4832874723643235,6838.4810000625,6381.327789264126,13219.808789326627,0.4832874723643236,0.0,13219.808789326627,0.4832874723643236,34192.405000312494,1.25,remaining_schedule,15812.840841812305,4340.9210552336535,11446.421003239015,27353.924000249994,27353.924000249994,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.0,1.0,2.0,0.0,0.0,36471.898666999994,1.0,1.0,1.0,1.0,1.9228621845689986,2.136410157455288,1.9228621845689986,2.136410157455288,1.2636395971291006,1.2775437573453226,9117.97466675,1004.573126807033,10122.547793557034,0.27754375734532244,0.0,10122.547793557034,0.27754375734532244,45589.873333749994,1.25,remaining_schedule,21567.962192284867,5913.429725603706,15708.817198538873,36471.898666999994,36471.898666999994,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.04,1.0,0.05,0.0,0.0,911.7974666749999,1.0,1.0,1.0,1.0,47.10619922444589,54.113693092071856,47.10619922444589,54.113693092071856,23.53668485505821,24.180880811337474,253.02379700231256,23208.2341259683,23461.25792297061,23.180880811337474,0.0,23461.25792297061,23.180880811337474,1265.1189850115625,1.25,remaining_schedule,86.93825109202601,50.754505381186306,35.46196680217032,1012.0951880092499,1012.0951880092499,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.04,1.0,0.1,0.0,0.0,1823.5949333499998,1.0,1.0,1.0,1.0,24.77033724009915,27.787864357943334,24.77033724009915,27.787864357943334,11.830651078347675,12.293130048429115,506.0475940046251,22353.397565150924,22859.445159155548,11.293130048429113,0.0,22859.445159155548,11.293130048429113,2530.237970023125,1.25,remaining_schedule,430.1636738929503,160.60576321870937,264.980567039165,2024.1903760184998,2024.1903760184998,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.04,1.0,0.25,0.0,0.0,4558.987333374999,1.0,1.0,1.0,1.0,9.92615128379466,11.363277830471658,9.92615128379466,11.363277830471658,5.055623632402679,5.229689214347885,1265.1189850115634,20139.121518069027,21404.24050308059,4.229689214347885,0.0,21404.24050308059,4.229689214347885,6325.594925057811,1.25,remaining_schedule,1973.7160536139143,578.6788857245984,1382.999257678025,5060.475940046249,5060.475940046249,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.04,1.0,0.5,0.0,0.0,9117.974666749999,1.0,1.0,1.0,1.0,5.20730767461458,6.078717659423118,5.20730767461458,6.078717659423118,2.8403137262228713,2.899052507826144,2530.2379700231268,16689.981079454257,19220.219049477386,1.899052507826144,0.0,19220.219049477386,1.899052507826144,12651.189850115623,1.25,remaining_schedule,4930.161291418719,1356.638527951347,3557.5476675336586,10120.951880092498,10120.951880092498,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.04,1.0,0.75,0.0,0.0,13676.962000124997,1.0,1.0,1.0,1.0,3.705757115292978,4.22779061619123,3.705757115292978,4.22779061619123,2.1109512526916987,2.148436860227932,3795.3569550346874,13639.55434450243,17434.911299537118,1.1484368602279318,0.0,17434.911299537118,1.1484368602279318,18976.784775173433,1.25,remaining_schedule,8100.758496551647,2241.3172434084454,5823.982223362003,15181.427820138746,15181.427820138746,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.04,1.0,1.0,0.0,0.0,18235.949333499997,1.0,1.0,1.0,1.0,2.885325680469673,3.335507207496634,2.885325680469673,3.335507207496634,1.7369111306951717,1.7714007146062047,5060.47594004625,10554.143085550479,15614.619025596727,0.7714007146062046,0.0,15614.619025596727,0.7714007146062046,25302.379700231246,1.25,remaining_schedule,11159.380903332158,3090.8679675778803,8076.033350344134,20241.903760184996,20241.903760184996,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.04,1.0,1.5,0.0,0.0,27353.924000249994,1.0,1.0,1.0,1.0,2.168740413051395,2.454753130295246,2.168740413051395,2.454753130295246,1.3841300397947844,1.4017123067633914,7590.713910069375,4606.418869110346,12197.13277917972,0.40171230676339137,0.0,12197.13277917972,0.40171230676339137,37953.56955034687,1.25,remaining_schedule,17743.5538813824,4862.033812525954,12809.208924687824,30362.855640277492,30362.855640277492,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.04,1.0,2.0,0.0,0.0,36471.898666999994,1.0,1.0,1.0,1.0,1.7628074660931337,1.9634049812546326,1.7628074660931337,1.9634049812546326,1.1570713730166282,1.191164786784654,7739.078432862498,0.0,7739.078432862498,0.19116478678465393,0.0,7739.078432862498,0.19116478678465393,50604.75940046249,1.25,remaining_schedule,23018.180477085443,6264.100456180831,16759.816249493822,40483.80752036999,40483.80752036999,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.08,1.0,0.05,0.0,0.0,911.7974666749999,1.0,1.0,1.0,1.0,43.648005217601344,49.49530064439645,43.648005217601344,49.49530064439645,21.225315049640866,22.046157808524708,278.098227335875,23133.498487791345,23411.59671512722,21.046157808524708,0.0,23411.59671512722,21.046157808524708,1390.491136679375,1.25,remaining_schedule,114.81891446768745,62.63154434266475,54.161428858013124,1112.3929093435,1112.3929093435,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.08,1.0,0.1,0.0,0.0,1823.5949333499998,1.0,1.0,1.0,1.0,21.698825294976157,25.632033452089566,21.698825294976157,25.632033452089566,10.827514524390066,11.181669944032608,556.19645467175,22095.838447363654,22652.034902035404,10.181669944032608,0.0,22652.034902035404,10.181669944032608,2780.98227335875,1.25,remaining_schedule,531.5091021822334,192.40947091346703,334.47801112911264,2224.785818687,2224.785818687,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.08,1.0,0.25,0.0,0.0,4558.987333374999,1.0,1.0,1.0,1.0,9.02770901950064,10.437337890772174,9.02770901950064,10.437337890772174,4.6599273776315515,4.799990787265047,1390.491136679375,19744.922899941943,21135.414036621318,3.799990787265048,0.0,21135.414036621318,3.799990787265048,6952.4556833968745,1.25,remaining_schedule,2212.164520050658,660.5116268695722,1561.8729246166859,5561.9645467175,5561.9645467175,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.08,1.0,0.5,0.0,0.0,9117.974666749999,1.0,1.0,1.0,1.0,4.759546041102119,5.539320114677477,4.759546041102119,5.539320114677477,2.651926520039486,2.6950557994635114,2780.98227335875,16074.698249289126,18855.680522647875,1.6950557994635114,0.0,18855.680522647875,1.6950557994635114,13904.911366793749,1.25,remaining_schedule,5523.296380195727,1540.1833092761808,3979.2272818169367,11123.929093435,11123.929093435,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.08,1.0,0.75,0.0,0.0,13676.962000124997,1.0,1.0,1.0,1.0,3.4241927666240533,3.907001059231306,3.4241927666240533,3.907001059231306,1.9727791493459321,2.0140726041645944,4171.473410038125,12749.234206444758,16920.707616482883,1.0140726041645944,0.0,16920.707616482883,1.0140726041645944,20857.36705019062,1.25,remaining_schedule,8996.936066973578,2505.2382314890947,6524.299196723093,16685.893640152495,16685.893640152495,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.08,1.0,1.0,0.0,0.0,18235.949333499997,1.0,1.0,1.0,1.0,2.7352300593947003,3.0728912781809763,2.7352300593947003,3.0728912781809763,1.643083917361664,1.6672792027945422,5561.9645467175,9283.568528103147,14845.533074820643,0.6672792027945422,0.0,14845.533074820643,0.6672792027945422,27809.822733587498,1.25,remaining_schedule,12522.15299758847,3430.3263558212984,9082.283934497911,22247.85818687,22247.85818687,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.08,1.0,1.5,0.0,0.0,27353.924000249994,1.0,1.0,1.0,1.0,2.0248904925172333,2.2966869373762018,2.0248904925172333,2.2966869373762018,1.3183203340508731,1.3343041089472205,8342.94682007625,2813.3787906422945,11156.325610718544,0.3343041089472204,0.0,11156.325610718544,0.3343041089472204,41714.73410038124,1.25,remaining_schedule,19598.817927031545,5347.9806072436095,14281.89684254698,33371.78728030499,33371.78728030499,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.08,1.0,2.0,0.0,0.0,36471.898666999994,1.0,1.0,1.0,1.0,1.606022247946596,1.7919852100138713,1.606022247946596,1.7919852100138713,1.0609174039736409,1.087581780131352,3897.0140482318966,0.0,3897.0140482318966,0.08758178013135202,0.0,3897.0140482318966,0.08758178013135202,55619.645467174996,1.25,remaining_schedule,23182.616427736124,6277.305271152107,16887.49467378908,44495.71637374,44495.71637374,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.12,1.0,0.05,0.0,0.0,911.7974666749999,1.0,1.0,1.0,1.0,39.89221235757563,44.797565650597264,39.89221235757563,44.797565650597264,19.625529637748684,20.168894545068817,303.1726576694375,22942.76615758535,23245.938815254784,19.168894545068817,0.0,23245.938815254784,19.168894545068817,1515.8632883471873,1.25,remaining_schedule,128.77849734948916,67.91832768539311,59.31282154858337,1212.6906306777498,1212.6906306777498,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.12,1.0,0.1,0.0,0.0,1823.5949333499998,1.0,1.0,1.0,1.0,20.31057561830674,23.45654524157095,20.31057561830674,23.45654524157095,10.036951761202385,10.332732895001655,606.345315338875,22029.09016543421,22635.435480773085,9.332732895001659,0.0,22635.435480773085,9.332732895001659,3031.7265766943747,1.25,remaining_schedule,600.933871538673,209.91003849309092,394.6643041446221,2425.3812613554996,2425.3812613554996,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.12,1.0,0.25,0.0,0.0,4558.987333374999,1.0,1.0,1.0,1.0,8.203336050507028,9.645222498337741,8.203336050507028,9.645222498337741,4.323936650464577,4.454804960891959,1515.8632883471873,19432.184746116254,20948.04803446344,3.454804960891959,0.0,20948.04803446344,3.454804960891959,7579.316441735936,1.25,remaining_schedule,2539.5462005771356,740.9559640030818,1791.63962120805,6063.453153388748,6063.453153388748,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.12,1.0,0.5,0.0,0.0,9117.974666749999,1.0,1.0,1.0,1.0,4.447933530717449,5.1959488784861545,4.447933530717449,5.1959488784861545,2.470356763179864,2.520964018714806,3031.7265766943747,15412.861574239856,18444.58815093423,1.5209640187148061,0.0,18444.58815093423,1.5209640187148061,15158.632883471872,1.25,remaining_schedule,6121.381860132504,1681.5074592236947,4448.375407686555,12126.906306777497,12126.906306777497,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.12,1.0,0.75,0.0,0.0,13676.962000124997,1.0,1.0,1.0,1.0,3.2015962317512163,3.649352907381939,3.2015962317512163,3.649352907381939,1.8599325061543985,1.8962258309720958,4547.589865041562,11755.080157827058,16302.67002286862,0.8962258309720958,0.0,16302.67002286862,0.8962258309720958,22737.94932520781,1.25,remaining_schedule,9868.388698737057,2711.3382892672253,7185.805836678035,18190.359460166248,18190.359460166248,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.12,1.0,1.0,0.0,0.0,18235.949333499997,1.0,1.0,1.0,1.0,2.593102532607947,2.9075507531805735,2.593102532607947,2.9075507531805735,1.5633795489673852,1.5854927330108577,6063.453153388749,8136.977879654773,14200.431033043522,0.5854927330108575,0.0,14200.431033043522,0.5854927330108575,30317.265766943743,1.25,remaining_schedule,13687.74894162076,3753.3809386652415,9956.752597694882,24253.812613554994,24253.812613554994,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.12,1.0,1.5,0.0,0.0,27353.924000249994,1.0,1.0,1.0,1.0,1.9204453262517431,2.13856516350694,1.9204453262517431,2.13856516350694,1.2670438003524938,1.2793122476400494,9095.179730083124,1066.400642315817,10161.580372398941,0.2793122476400494,0.0,10161.580372398941,0.2793122476400494,45475.89865041562,1.25,remaining_schedule,21569.892627382877,5867.986943424601,15655.36943550728,36380.718920332496,36380.718920332496,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.12,1.0,2.0,0.0,0.0,36471.898666999994,0.9762680379707026,0.9986835754776745,0.9762680379707026,0.9986835754776745,1.4812264061249072,1.6514208095275769,1.4812264061249072,1.6514208095275769,0.9762680379707026,0.9986835754776745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,60634.531533887486,1.25,remaining_schedule,23150.396965983135,6336.715798956766,16781.067639324374,48507.62522710999,48443.76859974125,0.0,0.0,1151.1811200211575,0,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims
bond_issuer_frontier,current,0.15,1.0,0.05,0.0,0.0,911.7974666749999,1.0,1.0,1.0,1.0,37.435781382531154,42.45393275424026,37.435781382531154,42.45393275424026,18.559486883361647,19.086702228851728,321.978480419609,22972.137117370956,23294.115597790562,18.086702228851728,0.0,23294.115597790562,18.086702228851728,1609.8924020980467,1.25,remaining_schedule,157.40939123008786,77.94504175443936,77.70074191506609,1287.9139216784374,1287.9139216784374,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.15,1.0,0.1,0.0,0.0,1823.5949333499998,1.0,1.0,1.0,1.0,19.34963942278059,21.72223542186133,19.34963942278059,21.72223542186133,9.45592709271872,9.75888349594865,643.956960839218,21917.41902474432,22561.375985583538,8.75888349594865,0.0,22561.375985583538,8.75888349594865,3219.7848041960933,1.25,remaining_schedule,681.5168705749078,230.66656455630482,451.27712571267205,2575.827843356875,2575.827843356875,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.15,1.0,0.25,0.0,0.0,4558.987333374999,1.0,1.0,1.0,1.0,7.9715164695275105,8.980301918494487,7.9715164695275105,8.980301918494487,4.087623863109028,4.2144033507787295,1609.8924020980467,19089.481724690668,20699.374126788713,3.214403350778729,0.0,20699.374126788713,3.214403350778729,8049.462010490233,1.25,remaining_schedule,2703.26253954721,789.6145990096657,1921.3702074276493,6439.569608392187,6439.569608392187,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.15,1.0,0.5,0.0,0.0,9117.974666749999,1.0,1.0,1.0,1.0,4.2985747333964985,4.911006223808734,4.2985747333964985,4.911006223808734,2.3779347509556388,2.4148379177767363,3219.7848041960933,15002.109708035816,18221.89451223191,1.4148379177767363,0.0,18221.89451223191,1.4148379177767363,16098.924020980467,1.25,remaining_schedule,6593.193293716678,1832.7951220837585,4777.9266464682205,12879.139216784373,12879.139216784373,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.15,1.0,0.75,0.0,0.0,13676.962000124997,1.0,1.0,1.0,1.0,3.0143971829586116,3.4239185993556465,3.0143971829586116,3.4239185993556465,1.79686182079904,1.8261205525960333,4829.677206294138,11129.90520380259,15959.582410096726,0.8261205525960333,0.0,15959.582410096726,0.8261205525960333,24148.386031470698,1.25,remaining_schedule,10621.511507635714,2939.0029903643003,7686.718432946744,19318.70882517656,19318.70882517656,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.15,1.0,1.0,0.0,0.0,18235.949333499997,1.0,1.0,1.0,1.0,2.4498089544026245,2.7792647245889657,2.4498089544026245,2.7792647245889657,1.5119715660565471,1.531243170344617,6439.569608392187,7244.3398892762525,13683.90949766844,0.5312431703446171,0.0,13683.90949766844,0.5312431703446171,32197.848041960933,1.25,remaining_schedule,14642.501028130779,3993.586095871724,10668.377581668849,25758.278433568747,25758.278433568747,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.15,1.0,1.5,0.0,0.0,27353.924000249994,1.0,1.0,1.0,1.0,1.8227788542486865,2.040860365943809,1.8227788542486865,2.040860365943809,1.2188098264016287,1.2457130284513598,9493.716902408294,0.0,9493.716902408294,0.24571302845135998,0.0,9493.716902408294,0.24571302845135998,48296.772062941396,1.25,remaining_schedule,22915.765874180703,6214.854013713362,16732.61601680739,38637.41765035312,38637.41765035312,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.15,1.0,2.0,0.0,0.0,36471.898666999994,0.9165089841421955,0.9395851701660435,0.9165089841421955,0.9395851701660435,1.3839386420440107,1.5310710967031507,1.3839386420440107,1.5310710967031507,0.9165089841421955,0.9395851701660435,0.0,0.0,0.0,0.0,0.0,0.0,0.0,64395.69608392187,1.25,remaining_schedule,23110.949324509347,6288.259507780955,16800.89765260913,51516.55686713749,48404.19285037804,0.0,0.0,4301.169666333663,0,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims
bond_issuer_frontier,current,0.25,1.0,0.05,0.0,0.0,911.7974666749999,1.0,1.0,1.0,1.0,31.102595712935567,35.33536218447492,31.102595712935567,35.33536218447492,15.594937318631354,16.029178791792994,384.6645562535157,22740.105006945676,23124.769563199196,15.029178791792992,0.0,23124.769563199196,15.029178791792992,1923.3227812675777,1.25,remaining_schedule,240.81630438283543,104.72579515762186,134.50072623441113,1538.6582250140623,1538.6582250140623,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.25,1.0,0.1,0.0,0.0,1823.5949333499998,1.0,1.0,1.0,1.0,15.851336444452437,18.708734710778238,15.851336444452437,18.708734710778238,7.957620603025905,8.217804370432237,769.3291125070314,21442.13900970899,22211.46812221602,7.217804370432239,0.0,22211.46812221602,7.217804370432239,3846.6455625351555,1.25,remaining_schedule,934.8983757244404,306.51120469953696,621.1220577280858,3077.3164500281246,3077.3164500281246,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.25,1.0,0.25,0.0,0.0,4558.987333374999,1.0,1.0,1.0,1.0,6.7500886105544335,7.621679016637413,6.7500886105544335,7.621679016637413,3.529132852713301,3.6249550620013915,1923.3227812675777,18271.220700936115,20194.543482203695,2.6249550620013915,0.0,20194.543482203695,2.6249550620013915,9616.613906337889,1.25,remaining_schedule,3418.3850852750215,975.3980463884716,2459.1091353300044,7693.291125070311,7693.291125070311,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.25,1.0,0.5,0.0,0.0,9117.974666749999,1.0,1.0,1.0,1.0,3.5991244287603745,4.201738902715693,3.5991244287603745,4.201738902715693,2.0996182986931204,2.128833236630849,3846.6455625351555,13522.239879577854,17368.88544211301,1.1288332366308491,0.0,17368.88544211301,1.1288332366308491,19233.227812675777,1.25,remaining_schedule,8161.025666319574,2247.610871183357,5911.618665259948,15386.582250140622,15386.582250140622,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.25,1.0,0.75,0.0,0.0,13676.962000124997,1.0,1.0,1.0,1.0,2.6638153228710078,3.0134071584048936,2.6638153228710078,3.0134071584048936,1.6109027614912694,1.6345185370284463,5769.968343802735,8874.639145037894,14644.60748884063,0.6345185370284463,0.0,14644.60748884063,0.6345185370284463,28849.841719013668,1.25,remaining_schedule,12992.90402319342,3578.8955577266097,9383.706837868394,23079.873375210933,23079.873375210933,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.25,1.0,1.0,0.0,0.0,18235.949333499997,1.0,1.0,1.0,1.0,2.1544545313061683,2.4149012729719317,2.1544545313061683,2.4149012729719317,1.375224113858664,1.3905058805599548,7693.291125070311,4323.810575728352,12017.101700798663,0.3905058805599546,0.0,12017.101700798663,0.3905058805599546,38466.455625351555,1.25,remaining_schedule,17894.0987577297,4910.117259128238,12988.575184850331,30773.164500281244,30773.164500281244,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.25,1.0,1.5,0.0,0.0,27353.924000249994,1.0,1.0,1.0,1.0,1.562815406326813,1.7173032411514413,1.562815406326813,1.7173032411514413,1.0204213913088147,1.0461282502695233,2129.2683504812812,0.0,2129.2683504812812,0.04612825026952344,0.0,2129.2683504812812,0.04612825026952344,57699.683438027336,1.25,remaining_schedule,23111.257546369954,6361.279959925372,16730.18347492951,46159.746750421866,46159.746750421866,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.25,1.0,2.0,0.0,0.0,36471.898666999994,0.7701942659873955,0.7869179773236679,0.7701942659873955,0.7869179773236679,1.1765136619737964,1.2990156991878405,1.1765136619737964,1.2990156991878405,0.7701942659873955,0.7869179773236679,0.0,0.0,0.0,0.0,0.0,0.0,0.0,76932.91125070311,1.25,remaining_schedule,23253.002611466196,6310.792892553492,16800.662256976448,61546.32900056249,48431.91272881963,0.0,0.0,14143.699311755512,0,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims
bond_issuer_frontier,current,0.35,1.0,0.05,0.0,0.0,911.7974666749999,1.0,1.0,1.0,1.0,27.545409676767033,31.040909146264497,27.545409676767033,31.040909146264497,13.322095432204556,13.892776322185068,447.3506320874217,22623.015916277524,23070.366548364942,12.892776322185068,0.0,23070.366548364942,12.892776322185068,2236.753160437109,1.25,remaining_schedule,323.92121744806184,128.6910790019869,198.90911471424081,1789.4025283496871,1789.4025283496871,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.35,1.0,0.1,0.0,0.0,1823.5949333499998,1.0,1.0,1.0,1.0,13.739227164645435,16.355859365796228,13.739227164645435,16.355859365796228,6.902363546682032,7.163970837318599,894.7012641748433,21164.948737768438,22059.650001943282,6.1639708373186,0.0,22059.650001943282,6.1639708373186,4473.506320874218,1.25,remaining_schedule,1170.7422431134905,368.5375568416003,805.0383407505922,3578.8050566993743,3578.8050566993743,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.35,1.0,0.25,0.0,0.0,4558.987333374999,1.0,1.0,1.0,1.0,5.916933532637523,6.666732408443584,5.916933532637523,6.666732408443584,3.1395080484181834,3.212236344712891,2236.753160437109,17556.15338224448,19792.906542681587,2.212236344712891,0.0,19792.906542681587,2.212236344712891,11183.765802185544,1.25,remaining_schedule,4261.935616290024,1193.2214464122637,3008.8295997268187,8947.012641748435,8947.012641748435,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.35,1.0,0.5,0.0,0.0,9117.974666749999,1.0,1.0,1.0,1.0,3.206411208672666,3.666201559512756,3.206411208672666,3.666201559512756,1.8853303715325085,1.917975290557449,4473.506320874218,11952.766737986167,16426.27305886038,0.9179752905574492,0.0,16426.27305886038,0.9179752905574492,22367.531604371088,1.25,remaining_schedule,9691.337276798346,2679.6463578379726,7002.868175690911,17894.02528349687,17894.02528349687,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.35,1.0,0.75,0.0,0.0,13676.962000124997,1.0,1.0,1.0,1.0,2.3388540347184215,2.6854590362557547,2.3388540347184215,2.6854590362557547,1.4741294127925006,1.4954683421675212,6710.259481311325,6588.625081565534,13298.884562876858,0.49546834216752134,0.0,13298.884562876858,0.49546834216752134,33551.29740655663,1.25,remaining_schedule,15405.284874791443,4233.72268111068,11152.22493464473,26841.037925245306,26841.037925245306,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.35,1.0,1.0,0.0,0.0,18235.949333499997,1.0,1.0,1.0,1.0,1.9383376032984398,2.1718240251969743,1.9383376032984398,2.1718240251969743,1.277998720038097,1.289950153259348,8947.012641748435,1429.7381050046997,10376.750746753136,0.28995015325934814,0.0,10376.750746753136,0.28995015325934814,44735.063208742176,1.25,remaining_schedule,21067.8080478754,5753.419234442038,15337.552178989401,35788.05056699374,35788.05056699374,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.35,1.0,1.5,0.0,0.0,27353.924000249994,0.8798549930958478,0.8999710721394614,0.8798549930958478,0.8999710721394614,1.3191122278393705,1.480260837765457,1.3191122278393705,1.480260837765457,0.8798549930958478,0.8999710721394614,0.0,0.0,0.0,0.0,0.0,0.0,0.0,67102.59481311326,1.25,remaining_schedule,23182.288629572253,6306.847565079703,16834.84538829758,53682.07585049061,48312.31535783792,0.0,0.0,6449.633373686417,0,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims
bond_issuer_frontier,current,0.35,1.0,2.0,0.0,0.0,36471.898666999994,0.6645125979646705,0.6792113319638633,0.6645125979646705,0.6792113319638633,0.9988620906529436,1.1169789108888497,0.9988620906529436,1.1169789108888497,0.6645125979646705,0.6792113319638633,0.0,0.0,0.0,0.0,0.0,0.0,0.0,89470.12641748435,1.25,remaining_schedule,23126.4278861813,6306.093874372074,16848.14027552525,71576.10113398748,48615.29898799582,0.0,0.0,24012.88021725946,0,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims
bond_issuer_frontier,current,0.45,1.0,0.05,0.0,0.0,911.7974666749999,1.0,1.0,1.0,1.0,23.539432474394495,26.818654966001674,23.539432474394495,26.818654966001674,11.818090728946881,12.227846237406595,510.0367079213281,22396.41821997359,22906.45492789492,11.227846237406595,0.0,22906.45492789492,11.227846237406595,2550.1835396066404,1.25,remaining_schedule,435.69123742189686,165.75224790126458,266.96587203193513,2040.1468316853122,2040.1468316853122,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.45,1.0,0.1,0.0,0.0,1823.5949333499998,1.0,1.0,1.0,1.0,12.152648786511302,13.866128488795232,12.152648786511302,13.866128488795232,6.157128895585474,6.332035004178676,1020.0734158426562,20736.195224577958,21756.268640420614,5.332035004178676,0.0,21756.268640420614,5.332035004178676,5100.367079213281,1.25,remaining_schedule,1418.0055423986582,439.82891484885965,984.6861228893134,4080.2936633706245,4080.2936633706245,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.45,1.0,0.25,0.0,0.0,4558.987333374999,1.0,1.0,1.0,1.0,5.230860026974151,5.9840863914462865,5.230860026974151,5.9840863914462865,2.832905519558782,2.884760757112777,2550.18353960664,16675.759895935567,19225.94343554221,1.884760757112777,0.0,19225.94343554221,1.884760757112777,12750.9176980332,1.25,remaining_schedule,4968.448321988832,1404.6963285235927,3588.810270602143,10200.73415842656,10200.73415842656,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.45,1.0,0.5,0.0,0.0,9117.974666749999,1.0,1.0,1.0,1.0,2.8606021868463607,3.3182503853853067,2.8606021868463607,3.3182503853853067,1.7290398703179728,1.7616703586289022,5100.36707921328,10438.826610240416,15539.1936894537,0.7616703586289021,0.0,15539.1936894537,0.7616703586289021,25501.8353960664,1.25,remaining_schedule,11253.280232219604,3052.7667297005664,8167.460176986009,20401.46831685312,20401.46831685312,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.45,1.0,0.75,0.0,0.0,13676.962000124997,1.0,1.0,1.0,1.0,2.1495792758978225,2.441626677603579,2.1495792758978225,2.441626677603579,1.3780425102106644,1.3963544357580915,7650.550618819918,4478.768076224425,12129.318695044345,0.3963544357580914,0.0,12129.318695044345,0.3963544357580914,38252.7530940996,1.25,remaining_schedule,17836.874910892595,4876.363473934422,12934.556536449269,30602.202475279682,30602.202475279682,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.45,1.0,1.0,0.0,0.0,18235.949333499997,1.0,1.0,1.0,1.0,1.740180428913975,1.94034861850036,1.740180428913975,1.94034861850036,1.1512468605579376,1.1781553305505237,7269.260663410005,0.0,7269.260663410005,0.17815533055052363,0.0,7269.260663410005,0.17815533055052363,51003.6707921328,1.25,remaining_schedule,22911.91730754485,6268.041111775277,16659.83200237855,40802.93663370624,40802.93663370624,0.0,0.0,0.0,1,
bond_issuer_frontier,current,0.45,1.0,1.5,0.0,0.0,27353.924000249994,0.7722310693607014,0.7885436975574351,0.7722310693607014,0.7885436975574351,1.1668982439329993,1.301725129916771,1.1668982439329993,1.301725129916771,0.7722310693607014,0.7885436975574351,0.0,0.0,0.0,0.0,0.0,0.0,0.0,76505.5061881992,1.25,remaining_schedule,22974.66693726387,6301.642037950905,16675.62576131727,61204.404950559365,48262.34778651667,0.0,0.0,13940.461866003496,0,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims
bond_issuer_frontier,current,0.45,1.0,2.0,0.0,0.0,36471.898666999994,0.5798476317719804,0.5933112421291,0.5798476317719804,0.5933112421291,0.8718292050698428,0.9751913075106513,0.8718292050698428,0.9751913075106513,0.5798476317719804,0.5933112421291,0.0,0.0,0.0,0.0,0.0,0.0,0.0,102007.3415842656,1.25,remaining_schedule,23073.156801595178,6329.89878849524,16759.10182564969,81605.87326741248,48417.68203331842,0.0,0.0,34286.900914618986,0,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims


==> analysis/monte_carlo/bond_issuer_frontier_publication_v2/safe_injection_frontier.csv <==
network_scale,coupon_target_annual,bond_fee_service_share,safe_principal_ratio,safe_principal_usd,binding_constraint_at_frontier,service_coverage_p05,service_coverage_p50,scheduled_payment_coverage_p05,scheduled_payment_coverage_p50,service_cash_headroom_p05,service_cash_headroom_p50,gross_historical_service_cash_headroom_p05,gross_historical_service_cash_headroom_p50,available_service_cash_headroom_p05,available_service_cash_headroom_p50,issuer_operating_risk_headroom_p50,issuer_operating_risk_headroom_ge_125,bond_service_lockbox_target_usd_p50,bond_service_lockbox_coverage_ratio_p50,bond_service_lockbox_mode,fee_service_reserved_usd_total_p50,fee_service_stable_reserved_usd_total_p50,fee_service_converted_voucher_reserved_usd_total_p50,issuer_reserve_balance_p05,issuer_unpaid_scheduled_claim_p95,route_success_p05,household_cash_stress_p95,household_cash_stress_delta_p95,liquidity_leakage_p95,liquidity_leakage_delta_p95,unpaid_claims_ratio_p95,realized_edge_concentration_p95,producer_borrowing_capacity_used_share_p95,cap_bound_producer_count_p50,cap_bound_own_voucher_route_suppressed_count_total_p50,stable_receipts_waiting_for_repayment_usd_p50
current,0.0,1.0,2.0,36471.898666999994,,1.0,1.0,1.0,1.0,1.9228621845689986,2.136410157455288,1.9228621845689986,2.136410157455288,1.2636395971291006,1.2775437573453226,1.2775437573453226,1,45589.873333749994,1.25,remaining_schedule,21567.962192284867,5913.429725603706,15708.817198538873,0.0,0.0,0.9236714695433946,0.0,0.0,0.047011696547659784,0.027789613882893534,0.0,0.0020589100027904343,0.03058954852095086,0.0,0.0,2867.5610020553
current,0.04,1.0,2.0,36471.898666999994,,1.0,1.0,1.0,1.0,1.7628074660931337,1.9634049812546326,1.7628074660931337,1.9634049812546326,1.1570713730166282,1.191164786784654,1.191164786784654,0,50604.75940046249,1.25,remaining_schedule,23018.180477085443,6264.100456180831,16759.816249493822,0.0,0.0,0.9250214601638787,0.0,0.0,0.04941205269160933,0.03018997002684308,0.0,0.002201318958714033,0.03050384286904232,0.0,0.0,2858.3066619271076
current,0.08,1.0,2.0,36471.898666999994,,1.0,1.0,1.0,1.0,1.606022247946596,1.7919852100138713,1.606022247946596,1.7919852100138713,1.0609174039736409,1.087581780131352,1.087581780131352,0,55619.645467174996,1.25,remaining_schedule,23182.616427736124,6277.305271152107,16887.49467378908,0.0,0.0,0.9231271129509865,0.0,0.0,0.05002971584075028,0.030807633175984027,0.0,0.0021542316474127982,0.03056445936097544,0.0,0.0,2869.275265919494
current,0.12,1.0,1.5,27353.924000249994,,1.0,1.0,1.0,1.0,1.9204453262517431,2.13856516350694,1.9204453262517431,2.13856516350694,1.2670438003524938,1.2793122476400494,1.2793122476400494,1,45475.89865041562,1.25,remaining_schedule,21569.892627382877,5867.986943424601,15655.36943550728,0.0,0.0,0.9230927361404493,0.0,0.0,0.047701167424750425,0.028479084759984175,0.0,0.0021299347828163994,0.03054979689057131,0.0,0.0,2855.4286688710304
current,0.15,1.0,1.5,27353.924000249994,,1.0,1.0,1.0,1.0,1.8227788542486865,2.040860365943809,1.8227788542486865,2.040860365943809,1.2188098264016287,1.2457130284513598,1.2457130284513598,0,48296.772062941396,1.25,remaining_schedule,22915.765874180703,6214.854013713362,16732.61601680739,0.0,0.0,0.9237033449522074,0.0,0.0,0.049625829912520444,0.030403747247754194,0.0,0.0021410665131253175,0.030539892303450215,0.0,0.0,2882.789887570505
current,0.25,1.0,1.5,27353.924000249994,,1.0,1.0,1.0,1.0,1.562815406326813,1.7173032411514413,1.562815406326813,1.7173032411514413,1.0204213913088147,1.0461282502695233,1.0461282502695233,0,57699.683438027336,1.25,remaining_schedule,23111.257546369954,6361.279959925372,16730.18347492951,0.0,0.0,0.9229009607362623,0.0,0.0,0.0508181371645845,0.03159605449981825,0.0,0.002099064821459754,0.030596269083351644,0.0,0.0,2908.4668063501067
current,0.35,1.0,1.0,18235.949333499997,,1.0,1.0,1.0,1.0,1.9383376032984398,2.1718240251969743,1.9383376032984398,2.1718240251969743,1.277998720038097,1.289950153259348,1.289950153259348,1,44735.063208742176,1.25,remaining_schedule,21067.8080478754,5753.419234442038,15337.552178989401,0.0,0.0,0.9260416649214751,0.0,0.0,0.047962249883150704,0.028740167218384453,0.0,0.0020805099541146904,0.030396383080996826,0.0,0.0,2866.7475604459805
current,0.45,1.0,1.0,18235.949333499997,,1.0,1.0,1.0,1.0,1.740180428913975,1.94034861850036,1.740180428913975,1.94034861850036,1.1512468605579376,1.1781553305505237,1.1781553305505237,0,51003.6707921328,1.25,remaining_schedule,22911.91730754485,6268.041111775277,16659.83200237855,0.0,0.0,0.9228394210273492,0.0,0.0,0.05064967483209275,0.0314275921673265,0.0,0.0021183114675133808,0.030548111514530553,0.0,0.0,2849.1076754242204


==> analysis/monte_carlo/bond_issuer_frontier_publication_v2/settlement_capacity_frontier_summary.csv <==
scenario,network_scale,coupon_target_annual,principal_ratio,runs,safe,strong_success,binding_constraint,scheduled_payment_coverage_p05,issuer_unpaid_scheduled_claim_p95,voucher_to_voucher_volume_ratio_vs_baseline,voucher_to_voucher_share_p50,v2s_to_v2v_volume_ratio_p50,s2v_to_v2v_volume_ratio_p50,active_routable_producer_voucher_float_ratio_vs_baseline,producer_borrowing_capacity_used_share_p95,producer_borrowing_capacity_remaining_usd_p50,cap_bound_producer_count_p50,cap_bound_own_voucher_route_suppressed_count_total_p50,own_voucher_v2v_blocked_by_debt_limit_count_total_p50,own_voucher_v2s_blocked_by_debt_limit_count_total_p50,stable_receipts_waiting_for_repayment_usd_p50,producer_debt_arrears_usd_p50,productive_credit_debt_return_scheduled_usd_total_p50,productive_credit_debt_return_received_usd_total_p50,mechanism_capacity_pressure_present,mechanism_v2v_decline_present,mechanism_repayment_waiting_present
bond_issuer_frontier,current,0.0,0.05,100,1,1,,1.0,0.0,0.9991099645099958,0.3312491560808326,0.2800779175724463,0.04895141598828485,1.0001315699367133,0.03092303190184119,127937620.6335702,0.0,0.0,0.0,0.0,2838.223707541002,39.95841776282164,90590.83389974074,86600.20702579929,0,0,1
bond_issuer_frontier,current,0.0,0.1,100,1,1,,1.0,0.0,0.9961582313474313,0.3288413278196147,0.28390090280504277,0.05025949306861288,1.001217458695745,0.03062376789548802,127912061.1542453,0.0,0.0,0.0,0.0,2787.1456205115664,49.68165668490376,90507.9861874987,86405.35094375396,0,0,1
bond_issuer_frontier,current,0.0,0.25,100,1,1,,1.0,0.0,0.9986486284718892,0.3284825806249144,0.28699457069385603,0.05132221726796719,1.0024136728643431,0.030507084529579842,127894209.79400863,0.0,0.0,0.0,0.0,2830.783698712284,41.702152639717816,90425.46132947713,86443.40114890353,0,0,1
bond_issuer_frontier,current,0.0,0.5,100,1,1,,1.0,0.0,1.000609436108725,0.32583204350732226,0.2827446100570834,0.051393775968882595,0.9999985162367115,0.030586511091262866,127898950.15335868,0.0,0.0,0.0,0.0,2849.4049376596363,46.28591400256175,90522.00973351198,86393.399606037,0,0,1
bond_issuer_frontier,current,0.0,0.75,100,1,1,,1.0,0.0,1.0020342392685708,0.32553701322464457,0.28423878979037054,0.04877461645247637,1.0032209078503345,0.030433247928313107,127900394.45851281,0.0,0.0,0.0,0.0,2843.651444444462,45.88565465627207,90494.11648954087,86537.81784521815,0,0,1
bond_issuer_frontier,current,0.0,1.0,100,1,1,,1.0,0.0,0.9991954844752703,0.31941100560916685,0.28092585040927054,0.0509298076593961,1.0016342957177162,0.030477512189206912,127946065.2212852,0.0,0.0,0.0,0.0,2836.849515629754,41.98912049320178,90723.61434767203,86591.70591104684,0,0,1
bond_issuer_frontier,current,0.0,1.5,100,1,1,,1.0,0.0,0.9997771094151271,0.31214840507389263,0.2886725290915754,0.051493582267257525,0.9995759569294006,0.03051122092395245,127889736.63073266,0.0,0.0,0.0,0.0,2848.6924581159783,42.8521716984731,90294.69341071395,86282.1913811091,0,0,1
bond_issuer_frontier,current,0.0,2.0,100,1,1,,1.0,0.0,1.0003449845639465,0.30532528182087815,0.2867009437947044,0.05062162372466721,1.001166754850647,0.03058954852095086,127912727.90002218,0.0,0.0,0.0,0.0,2867.5610020553,44.303339873858036,90158.59669703408,86142.63552202981,0,0,1
bond_issuer_frontier,current,0.04,0.05,100,1,1,,1.0,0.0,0.991488822709256,0.3323529298038367,0.2820542463408157,0.049501361591007376,1.0033113889532124,0.03053027601132249,127901659.91023383,0.0,0.0,0.0,0.0,2880.6472402621453,48.11846722714009,90380.08722896977,86314.10930867569,0,0,1
bond_issuer_frontier,current,0.04,0.1,100,1,1,,1.0,0.0,1.0010942492526402,0.3284578497725072,0.28541268007702797,0.05022644127656007,1.0006684855417562,0.030384179137564683,127932300.67092064,0.0,0.0,0.0,0.0,2810.964967127864,47.9964734567056,90681.76032826834,86846.49352540597,0,0,1
bond_issuer_frontier,current,0.04,0.25,100,1,1,,1.0,0.0,0.9993322129007318,0.3258663701278352,0.2828852603034813,0.049932862629575525,0.9996881712685569,0.030429050394305525,127852654.57226253,0.0,0.0,0.0,0.0,2817.945808289254,44.267651478981826,90381.70835631352,86338.79902498363,0,0,1
bond_issuer_frontier,current,0.04,0.5,100,1,1,,1.0,0.0,1.0017650849256035,0.3237750860559535,0.28319889994429204,0.050952560422608914,1.001812915764989,0.030523396920711585,127841434.0893567,0.0,0.0,0.0,0.0,2812.0589524517095,47.63289642849525,90223.63548033388,86244.03599285783,0,0,1
bond_issuer_frontier,current,0.04,0.75,100,1,1,,1.0,0.0,1.0038113829819517,0.3234878658670163,0.2845330139716554,0.05028564574226821,0.999412511856555,0.030518928164973206,127958289.91680413,0.0,0.0,0.0,0.0,2820.7778149952487,44.25974949927271,90506.03707454875,86646.00962525501,0,0,1
bond_issuer_frontier,current,0.04,1.0,100,1,1,,1.0,0.0,1.0043010942554256,0.316447691780623,0.2821334934626074,0.0504864370160281,0.9999936914258318,0.031015192050541613,127955539.5153116,0.0,0.0,0.0,0.0,2812.1670822235747,48.84705835785017,90487.80511382066,86557.28733700702,0,0,1
bond_issuer_frontier,current,0.04,1.5,100,1,1,,1.0,0.0,0.9975266050132743,0.30971835960620075,0.29012731173194733,0.05169397825274572,1.0007525176123566,0.030645354785117648,127939575.4348171,0.0,0.0,0.0,0.0,2872.6632811526038,39.93308125920669,90034.48362177984,85979.05987815271,0,0,1
bond_issuer_frontier,current,0.04,2.0,100,1,0,,1.0,0.0,0.9949671627415718,0.30311513542417096,0.2890861326730345,0.05101558146773802,1.0020671748333654,0.03050384286904232,127810621.88886645,0.0,0.0,0.0,0.0,2858.3066619271076,37.5713430294843,89839.10736533138,85759.73390469127,0,0,1
bond_issuer_frontier,current,0.08,0.05,100,1,1,,1.0,0.0,1.001606615101369,0.331075315729397,0.2811372741441818,0.04937935333034728,0.9980927080719342,0.030399556921094514,127929208.23592192,0.0,0.0,0.0,0.0,2835.037820436384,46.96770190802667,90436.21253887165,86475.62070404022,0,0,1
bond_issuer_frontier,current,0.08,0.1,100,1,1,,1.0,0.0,1.0015284293237474,0.33064078939578445,0.28561373389522515,0.05091868553077352,0.9992624877305474,0.030657435437125805,127864075.77682003,0.0,0.0,0.0,0.0,2826.905134493513,53.07985139103609,90075.26906572099,86139.3848405887,0,0,1
bond_issuer_frontier,current,0.08,0.25,100,1,1,,1.0,0.0,1.0012443958635258,0.3276492825117932,0.2809561719478068,0.050270805058313855,1.0007622115901251,0.030470450689830543,127910309.42656672,0.0,0.0,0.0,0.0,2836.447322834427,48.84536728608768,90583.62765991913,86652.52053360821,0,0,1
bond_issuer_frontier,current,0.08,0.5,100,1,1,,1.0,0.0,1.0006694844868886,0.32603003801520225,0.28341068455287244,0.05068300241680826,1.002039836537363,0.03060197328949451,127731150.16882718,0.0,0.0,0.0,0.0,2816.376460825706,49.079091461850524,90488.40661411485,86331.23421371217,0,0,1
bond_issuer_frontier,current,0.08,0.75,100,1,1,,1.0,0.0,1.0037286398522571,0.3202595501843074,0.28500316772466044,0.05061608974184222,0.9984916318532704,0.03052880197230591,127874135.21572982,0.0,0.0,0.0,0.0,2868.908833477075,43.19977720165339,90619.48868059959,86431.59067793758,0,0,1
bond_issuer_frontier,current,0.08,1.0,100,1,1,,1.0,0.0,0.9990583111807906,0.31676024219845794,0.28400435997229495,0.050549805177562045,1.00049115461673,0.030433454933301594,127955386.60313852,0.0,0.0,0.0,0.0,2879.612208821311,45.313774379914186,90347.23745964735,86299.731995943,0,0,1
bond_issuer_frontier,current,0.08,1.5,100,1,1,,1.0,0.0,0.9999464539276107,0.30697261086498573,0.2854980827400598,0.051387403686108994,0.9991773663220442,0.030512454912586195,127895223.36297327,0.0,0.0,0.0,0.0,2879.9625517281183,41.83307515680527,90174.9384722765,86130.20414615136,0,0,1
bond_issuer_frontier,current,0.08,2.0,100,1,0,,1.0,0.0,0.999989087136218,0.2992285620408375,0.2884131681289788,0.05124749379276042,1.0020938180118464,0.03056445936097544,127949661.63944714,0.0,0.0,0.0,0.0,2869.275265919494,35.05877653874241,90026.47287840425,85850.30898252444,0,0,1
bond_issuer_frontier,current,0.12,0.05,100,1,1,,1.0,0.0,0.9965142640371769,0.33022142981277225,0.28063637869207575,0.04854272635398841,1.0004092095105306,0.030540269694342963,127922366.71023004,0.0,0.0,0.0,0.0,2795.968968406957,46.24077941567049,90103.42782071131,86268.90963791753,0,0,1
bond_issuer_frontier,current,0.12,0.1,100,1,1,,1.0,0.0,1.0055608249207864,0.3301199316757224,0.2803338382267372,0.05041456496948077,0.9983273421226544,0.03054899142434772,127905561.11543642,0.0,0.0,0.0,0.0,2817.8640494572996,48.760629523983354,90534.08459733546,86608.91058735666,0,0,1
bond_issuer_frontier,current,0.12,0.25,100,1,1,,1.0,0.0,0.9977310806147938,0.32675883030753683,0.2832373667661439,0.05049111835148294,1.0005088586168662,0.030436631158853786,127881004.65962495,0.0,0.0,0.0,0.0,2821.672292711388,46.38105045519903,90521.81537534787,86577.48245353415,0,0,1
bond_issuer_frontier,current,0.12,0.5,100,1,1,,1.0,0.0,1.0027594426156696,0.3242781122362899,0.28394267327570283,0.05107421838115377,1.0010583545427136,0.030758191497653777,127894266.83367288,0.0,0.0,0.0,0.0,2838.8668987860638,49.60428355676292,90390.57475255337,86357.25945246905,0,0,1
bond_issuer_frontier,current,0.12,0.75,100,1,1,,1.0,0.0,1.0051132500311752,0.3196276237216492,0.2818628684577166,0.050799129397847705,1.0001219310916734,0.030555281183256643,127822552.75260809,0.0,0.0,0.0,0.0,2868.1041753960053,48.639496389221165,90180.48675294037,86124.15793799792,0,0,1
bond_issuer_frontier,current,0.12,1.0,100,1,1,,1.0,0.0,0.9969143366799949,0.3144958543508632,0.2819679062945804,0.05145433899150977,1.001626961518734,0.030453050113041384,127899647.18194929,0.0,0.0,0.0,0.0,2830.917772334317,48.749825660782975,90359.33746942214,86365.97249569836,0,0,1
bond_issuer_frontier,current,0.12,1.5,100,1,1,,1.0,0.0,0.9954432744652373,0.30441015019246154,0.2884658889434143,0.050954766598220784,1.0032748852695703,0.03054979689057131,127903314.66966468,0.0,0.0,0.0,0.0,2855.4286688710304,42.50188813971556,90154.36051182116,86167.99207765059,0,0,1
bond_issuer_frontier,current,0.12,2.0,100,0,0,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims,0.9762680379707026,1151.1811200211575,0.9939163710282944,0.29680930707052133,0.2918254479747402,0.0517718419998536,1.0027064457886148,0.030595625248501963,127944082.0120182,0.0,0.0,0.0,0.0,2873.879151074296,33.659174033949014,89415.31189802746,85424.0215061515,0,0,1
bond_issuer_frontier,current,0.15,0.05,100,1,1,,1.0,0.0,1.0015928692012137,0.3326563805603636,0.27886618936163976,0.048794048595389404,0.998860476453632,0.030494050698140786,127890290.24050742,0.0,0.0,0.0,0.0,2828.3315062841275,48.6652463922432,90611.28279535164,86725.5279958462,0,0,1
bond_issuer_frontier,current,0.15,0.1,100,1,1,,1.0,0.0,0.997682279929657,0.329858437614564,0.285165518758174,0.04969129766006802,1.0000870077299988,0.030559476227600593,127904570.49122438,0.0,0.0,0.0,0.0,2769.852171102724,41.78069584711086,90474.31223037475,86482.71811240668,0,0,1
bond_issuer_frontier,current,0.15,0.25,100,1,1,,1.0,0.0,1.0019272326936108,0.32809787610782265,0.2805027123170478,0.04936869267263806,1.001774646026309,0.03036238162441314,127942120.75566603,0.0,0.0,0.0,0.0,2835.6079816269994,44.10236446063698,90664.90495325357,86703.66570879918,0,0,1
bond_issuer_frontier,current,0.15,0.5,100,1,1,,1.0,0.0,1.0028403464413995,0.321358026148042,0.2812123426919036,0.05105481445898249,0.999808296016309,0.03043799036771173,127907266.09838893,0.0,0.0,0.0,0.0,2834.8661987196224,45.390764066569446,90563.61208356853,86532.72341737096,0,0,1
bond_issuer_frontier,current,0.15,0.75,100,1,1,,1.0,0.0,0.9996119658036935,0.3172463053763784,0.2849708086078615,0.04994402802018799,1.0024771507389931,0.0304592813893391,127899104.70017995,0.0,0.0,0.0,0.0,2838.793879183251,43.85483554411789,90570.03116301363,86580.69588539617,0,0,1
bond_issuer_frontier,current,0.15,1.0,100,1,1,,1.0,0.0,1.0011240942201387,0.31230887476327923,0.2857833111682764,0.0515398875407899,1.0030120404757257,0.030733640717873274,127842121.88451055,0.0,0.0,0.0,0.0,2818.649814956842,39.714628544759876,89834.36653645613,85945.56291542735,0,0,1
bond_issuer_frontier,current,0.15,1.5,100,1,0,,1.0,0.0,0.9999388939153553,0.3033552024247369,0.28653340103293146,0.05045451120134963,1.002941972271784,0.030539892303450215,127908747.84835249,0.0,0.0,0.0,0.0,2882.789887570505,45.162186232242206,89836.5890818265,85838.68938979585,0,0,1
bond_issuer_frontier,current,0.15,2.0,100,0,0,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims,0.9165089841421955,4301.169666333663,0.993414631408456,0.2965192110597679,0.289661480180352,0.050671089768139554,1.0034048996216105,0.03053526953572876,127838983.54354048,0.0,0.0,0.0,0.0,2930.463770580477,30.94663330590633,89747.89454520654,85651.1867317404,0,0,1
bond_issuer_frontier,current,0.25,0.05,100,1,1,,1.0,0.0,0.9950668565395454,0.3307564948493064,0.28295195269411566,0.04864111854267975,1.0020002461283155,0.030489738646806944,127879292.10760973,0.0,0.0,0.0,0.0,2855.173302051303,49.2919687649882,90462.12882230182,86547.97663714936,0,0,1
bond_issuer_frontier,current,0.25,0.1,100,1,1,,1.0,0.0,0.9965873148796767,0.32968433878274217,0.28546596349060893,0.05132812421740649,1.0014195055075121,0.030485147619232433,127843890.00320634,0.0,0.0,0.0,0.0,2809.2714714374233,45.60707892279325,90583.29120795059,86545.56937637669,0,0,1
bond_issuer_frontier,current,0.25,0.25,100,1,1,,1.0,0.0,0.9962910530471202,0.3277387566815625,0.28478024321752377,0.04979041197597934,1.001296450234336,0.03048976284036304,127808720.38802883,0.0,0.0,0.0,0.0,2817.4130798301103,39.54774424710767,90375.208462439,86362.38525205554,0,0,1
bond_issuer_frontier,current,0.25,0.5,100,1,1,,1.0,0.0,0.9968764277213223,0.31898025065967367,0.28444237054828087,0.05095730501518356,1.00162132743059,0.030476960403706933,127823796.29790017,0.0,0.0,0.0,0.0,2837.8011406589767,49.57922459248505,90110.9534609433,86140.67282310744,0,0,1
bond_issuer_frontier,current,0.25,0.75,100,1,1,,1.0,0.0,0.9970265318788569,0.3140921019021784,0.2886437407491547,0.0510926359837286,1.0013109506388171,0.030465900447289584,127909900.86959606,0.0,0.0,0.0,0.0,2873.6225661603967,36.74384611454093,90339.03290778681,86362.40228311934,0,0,1
bond_issuer_frontier,current,0.25,1.0,100,1,1,,1.0,0.0,1.002559080318085,0.3067746367459242,0.2851739463531795,0.05074727267132814,0.9996834130065467,0.030388644410593493,127732497.66391173,0.0,0.0,0.0,0.0,2871.876301047434,42.1400212129474,89828.4616262657,85846.02651440377,0,0,1
bond_issuer_frontier,current,0.25,1.5,100,1,0,,1.0,0.0,0.9928478602433015,0.2984819728298951,0.295848773825333,0.05111110225393578,1.003860578147605,0.030596269083351644,127797638.57556695,0.0,0.0,0.0,0.0,2908.4668063501067,35.53449572380955,89519.06346832385,85465.81798813315,0,0,1
bond_issuer_frontier,current,0.25,2.0,100,0,0,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims,0.7701942659873955,14143.699311755512,0.9960778649887341,0.2943408304918018,0.291251107419552,0.05155962127168765,1.0026162214536085,0.030634023910665716,128014729.30550447,0.0,0.0,0.0,0.0,2937.935559526024,30.680234644693215,89624.74660491043,85541.40843472586,0,0,1
bond_issuer_frontier,current,0.35,0.05,100,1,1,,1.0,0.0,0.9976240285738653,0.33086380996614506,0.28190825666996355,0.04974934537526597,1.0004084424558917,0.030428444462570054,128019818.06593528,0.0,0.0,0.0,0.0,2844.3617577947057,49.35357490112099,90525.5461684477,86533.38193662479,0,0,1
bond_issuer_frontier,current,0.35,0.1,100,1,1,,1.0,0.0,1.0032095595222104,0.3286994317760079,0.284832624783968,0.051882724961967386,1.0012452050769813,0.030660006694513138,127884727.38628954,0.0,0.0,0.0,0.0,2820.1767054414895,47.4422769666935,90511.3646928144,86552.0963527331,0,0,1
bond_issuer_frontier,current,0.35,0.25,100,1,1,,1.0,0.0,1.0010027039087712,0.32450560330636,0.2849188768400274,0.049709850083332036,1.001862640115877,0.03048454650561789,127849327.34700118,0.0,0.0,0.0,0.0,2827.9580878067345,47.461696498132106,90611.30570960772,86635.3915675121,0,0,1
bond_issuer_frontier,current,0.35,0.5,100,1,1,,1.0,0.0,1.0014684354847956,0.3170160868426162,0.28219276528513193,0.05028396014931396,1.0002577467544709,0.03034062920514758,127818903.82269058,0.0,0.0,0.0,0.0,2851.7419822877605,49.85811030092529,90443.89490223772,86414.12480954375,0,0,1
bond_issuer_frontier,current,0.35,0.75,100,1,1,,1.0,0.0,0.9988308505298537,0.3102700704281105,0.2848531586438465,0.051279633966177594,1.0022078073536906,0.030498427928412616,127697693.4297226,0.0,0.0,0.0,0.0,2830.832613388131,41.11206222999607,89953.45556264019,86015.52072557787,0,0,1
bond_issuer_frontier,current,0.35,1.0,100,1,1,,1.0,0.0,0.9941816016959114,0.3041415808462422,0.2894749324504277,0.051543538879142106,1.001272325145287,0.030396383080996826,127873131.36853787,0.0,0.0,0.0,0.0,2866.7475604459805,44.01187392517137,89682.3548718856,85788.81567242695,0,0,1
bond_issuer_frontier,current,0.35,1.5,100,0,0,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims,0.8798549930958478,6449.633373686417,0.9944015002526009,0.2962124494871165,0.29127297971837063,0.05115329200296423,1.003352641508798,0.03044006934678522,127838722.19948077,0.0,0.0,0.0,0.0,2886.443115584596,28.36014999618672,89207.38293325795,85433.0231203222,0,0,1
bond_issuer_frontier,current,0.35,2.0,100,0,0,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims,0.6645125979646705,24012.88021725946,0.9935517391366165,0.2936816690735692,0.29331976670412047,0.05205829548076169,1.0036785540501159,0.030427720094418603,127940658.27033834,0.0,0.0,0.0,0.0,2919.3994256211977,26.61926735093291,89435.70782165267,85371.22666626287,0,0,1
bond_issuer_frontier,current,0.45,0.05,100,1,1,,1.0,0.0,0.9975006984852066,0.3305901752489053,0.28152898453565744,0.04887686204083301,0.999401427741191,0.03051483640625756,127963782.62364367,0.0,0.0,0.0,0.0,2811.779137877672,48.76074701095446,90764.3176970031,86708.85369274743,0,0,1
bond_issuer_frontier,current,0.45,0.1,100,1,1,,1.0,0.0,0.9953706015065221,0.3282286924652892,0.28558409798120793,0.049895535938348015,1.0026460641637869,0.030345639213868125,127906287.16217428,0.0,0.0,0.0,0.0,2853.7893260671326,47.72912233565148,90412.93067402585,86492.36213570551,0,0,1
bond_issuer_frontier,current,0.45,0.25,100,1,1,,1.0,0.0,1.000222097591547,0.32446579967169187,0.2851164907432341,0.050625105487624306,1.0009190553182183,0.03041608832396079,127877797.69463813,0.0,0.0,0.0,0.0,2815.766980162241,45.64954571410352,90755.77088682825,86466.25785455294,0,0,1
bond_issuer_frontier,current,0.45,0.5,100,1,1,,1.0,0.0,0.999181513074401,0.31701684190437257,0.28434614861552554,0.05106502206080663,1.000026906705485,0.030533471487836417,127764781.62865229,0.0,0.0,0.0,0.0,2807.1483034433995,40.537312032854146,89929.26836093755,85998.65296696784,0,0,1
bond_issuer_frontier,current,0.45,0.75,100,1,1,,1.0,0.0,0.9979664868372707,0.30714626678455187,0.28631378016670395,0.05157689744503044,1.0040071011203147,0.03056385417813742,127900429.79820074,0.0,0.0,0.0,0.0,2849.7065263751983,42.06402597958805,89831.78321937841,85817.00878355907,0,0,1
bond_issuer_frontier,current,0.45,1.0,100,1,0,,1.0,0.0,0.9901468037044946,0.3018347359974408,0.29269157130421036,0.05164825091672098,1.0026410805027228,0.030548111514530553,127805001.01033178,0.0,0.0,0.0,0.0,2849.1076754242204,39.46486776802684,89714.70797620516,85603.31654380693,0,0,1
bond_issuer_frontier,current,0.45,1.5,100,0,0,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims,0.7722310693607014,13940.461866003496,0.9920404406735622,0.2939917841140489,0.29196360186872894,0.051555061532654906,1.0040563872990345,0.030771295275289618,127781106.22898129,0.0,0.0,0.0,0.0,2939.363150652202,29.721272451553652,89423.13973813073,85434.76446816724,0,0,1
bond_issuer_frontier,current,0.45,2.0,100,0,0,p50_scheduled_payment_coverage;p05_scheduled_payment_coverage;p95_unpaid_claims,0.5798476317719804,34286.900914618986,0.988905364211834,0.2956717256827356,0.29353567237159184,0.051737006285003606,1.0043618766913511,0.030695768243116272,127876207.20533033,0.0,0.0,0.0,0.0,2925.502209867606,25.510668432710773,89300.23328874893,85389.04351162957,0,0,1


==> analysis/pool_activity_verified_fit.csv <==
swap_events_plus1,verified_report_exposure_plus1
12.000000,5.007607
13.005896,5.288613
14.096110,5.585388
15.277711,5.898816
16.558360,6.229834
17.946358,6.579426
19.450705,6.948636
21.081153,7.338565
22.848273,7.750374
24.763521,8.185293
26.839314,8.644618
29.089110,9.129718
31.527494,9.642040
34.170274,10.183111
37.034585,10.754545
40.138995,11.358045
43.503632,11.995412
47.150308,12.668544
51.102665,13.379451
55.386327,14.130250
60.029065,14.923181
65.060979,15.760608
70.514692,16.645028
76.425560,17.579077
82.831904,18.565542
89.775258,19.607363
97.300636,20.707647
105.456826,21.869674
114.296706,23.096910
123.877585,24.393012
134.261578,25.761847
145.516005,27.207495
157.713831,28.734266
170.934134,30.346714
185.262625,32.049646
200.792196,33.848139
217.623528,35.747556
235.865740,37.753560
255.637099,39.872133
277.065784,42.109592
300.290721,44.472607
325.462480,46.968225
352.744253,49.603887
382.312910,52.387451
414.360149,55.327218
449.093735,58.431951
486.738852,61.710910
527.539557,65.173870
571.760366,68.831157
619.687967,72.693676
671.633083,76.772943
727.932478,81.081122
788.951150,85.631058
855.084689,90.436317
926.761848,95.511228
1004.447318,100.870921
1088.644744,106.531379
1179.899989,112.509477
1278.804670,118.823042
1386.000000,125.490898


==> analysis/pool_report_activity_moderate.csv <==
swap_events_plus1,verified_report_exposure_plus1,recent_swap_weeks_90d
41,23,8
74,9,7
63,4,7
50,13,6
21,1,8
65,8,5
30,11,7
41,11,6
47,21,4
34,14,6
31,12,6
40,12,6
18,15,4
1386,611,2
82,90,2
192,7,2
65,4,3
27,34,2
51,13,2
36,13,2
12,7,3


==> analysis/pool_report_activity_strong.csv <==
swap_events_plus1,verified_report_exposure_plus1,recent_swap_weeks_90d
211,32,13
206,22,14
282,27,13
171,22,13
155,35,13
139,18,12
170,26,13
166,22,13
109,10,13
157,20,12
134,32,12
165,19,11
110,34,12
191,25,11
125,19,12
174,21,11
327,291,9
107,19,13
122,26,12
132,16,11
124,36,10
118,21,11
126,18,11
134,21,11
104,26,10
78,21,12
92,16,13
112,21,10
90,12,11
77,19,11
139,13,9
87,23,10
70,12,11
104,24,8
75,20,8
82,15,9
67,23,10
66,19,8
58,1,8
87,10,7
62,16,7
80,14,6
68,4,8
61,15,7
66,13,7


==> analysis/pool_report_activity_weak.csv <==
swap_events_plus1,verified_report_exposure_plus1,recent_swap_weeks_90d
100,207,1
188,282,1
65,40,1
48,7,5
59,29,0
28,49,0
15,20,0


==> analysis/producer_voucher_integrity_summary.csv <==
metric,value,evidence_type,claim_boundary
included_open_swap_pools,73,empirical_count,"Privacy-safe aggregate for included Kenya KES/KSh community pools only. Pools are open automatic-swap venues with limits; producer, consumer, bond issuer, and bondholder holdings are private wallets."
unique_producer_voucher_wallets,996,empirical_count,"Privacy-safe aggregate for included Kenya KES/KSh community pools only. Pools are open automatic-swap venues with limits; producer, consumer, bond issuer, and bondholder holdings are private wallets."
accepted_producer_voucher_member_slots,1247,empirical_count,Membership slots count voucher-pool acceptances; one producer voucher can be accepted in multiple pools.
identified_producer_wallet_addresses,213,metadata_linkage,Address count is used only for classification; tracked output does not expose addresses.
external_nonproducer_consumer_wallets,462,empirical_count,Recommended consumer-wallet count from external non-producer stable-side users.
kes_per_usd,130.376678,unit_normalization,"Privacy-safe aggregate for included Kenya KES/KSh community pools only. Pools are open automatic-swap venues with limits; producer, consumer, bond issuer, and bondholder holdings are private wallets."
mint_events,1279,empirical_ledger,"Privacy-safe aggregate for included Kenya KES/KSh community pools only. Pools are open automatic-swap venues with limits; producer, consumer, bond issuer, and bondholder holdings are private wallets."
mint_value_usd_strict_1ksh,5545357.494442,empirical_ledger,"Raw successful mint-log value under strict 1 voucher = 1 KSh normalization. This is a supply-origin diagnostic, not active economic pool supply; the raw mint ledger can include extreme one-token mint events that are not mirrored in pool deposits, limits, or swaps."
largest_token_mint_value_usd_strict_1ksh,5437069.085432,empirical_ledger_outlier_diagnostic,Largest single producer-token mint total in the raw mint ledger; used to diagnose whether gross mint value is economically interpretable.
largest_token_mint_share_strict_1ksh,0.980472,empirical_ledger_outlier_diagnostic,Share of raw strict-unit mint value represented by the largest producer token.
largest_token_mint_events,3,empirical_ledger_outlier_diagnostic,Successful mint-event count for the largest producer-token mint-value contributor.
mint_value_usd_strict_1ksh_excluding_largest_token,108288.409010,empirical_ledger_outlier_diagnostic,Raw successful mint-log value after excluding the largest producer-token mint-value contributor.
mint_value_usd_metadata_weighted,5771429.270089,empirical_ledger,Total successful mint value for cohort producer vouchers using voucher_value metadata.
mint_to_producer_wallet_share_strict_1ksh,0.997076,empirical_ledger,"Tests the model assumption that producer voucher supply starts in producer wallets. Remaining value is other wallet/contract recipients, not pools in this cohort."
mint_events_to_producer_wallet_share,0.912432,empirical_ledger,Event-count version of the mint recipient test.
burn_value_usd_strict_1ksh,115.588158,empirical_ledger,"Privacy-safe aggregate for included Kenya KES/KSh community pools only. Pools are open automatic-swap venues with limits; producer, consumer, bond issuer, and bondholder holdings are private wallets."
net_minted_supply_usd_strict_1ksh,5545241.906284,empirical_ledger,Supply evidence only; not all outstanding supply is held in pools.
voucher_pool_deposit_log_value_usd,20272.099015,empirical_pool_log,"All producer-voucher pool-deposit logs into included pools, including swap-associated logs."
stable_pool_deposit_log_value_usd,6574.127191,empirical_pool_log,"All stable/cash pool-deposit logs into included pools, including swap-associated logs."
voucher_explicit_plus_direct_non_swap_deposit_value_usd,16695.650769,empirical_pool_log,"Producer-voucher explicit deposits plus direct non-swap transfers into pools. This is backing/capacity evidence, not debt by itself."
stable_explicit_plus_direct_non_swap_deposit_value_usd,44791.806008,empirical_pool_log,"Stable explicit deposits plus direct non-swap transfers into pools. This is liquidity support/replenishment, not repayment by itself."
stable_deposit_value_per_pool_month,24.638569,empirical_pool_log,Paper-facing stable deposit/replenishment rate for included pools.
voucher_deposit_value_per_pool_month,9.183754,empirical_pool_log,Paper-facing voucher deposit/replenishment rate for included pools.
producer_voucher_credit_limit_value_usd,67049.579299,empirical_limit_records,Observed token-limit value for cohort producer vouchers accepted by included pools.
producer_voucher_credit_limit_records,1224,empirical_limit_records,Pool-token limit records for cohort producer vouchers.
producer_voucher_tokens_with_credit_limits,994,empirical_limit_records,Distinct cohort producer vouchers with observed pool token limits.
voucher_to_stable_events,2148,empirical_swap_motif,Voucher-to-stable pool swaps proxy producers or other holders drawing stable liquidity against vouchers.
voucher_to_stable_stable_out_value_usd,39656.257173,empirical_swap_motif,Stable/cash value paid out by pools on voucher-to-stable swaps.
voucher_to_voucher_events,5103,empirical_swap_motif,Voucher-to-voucher pool swaps proxy ROLA-like circulation and producer access to non-stable commitments.
voucher_to_voucher_voucher_in_value_usd,9030.809855,empirical_swap_motif,Input value of cohort producer vouchers entering pools in voucher-to-voucher swaps.
stable_to_voucher_events,441,empirical_swap_motif,Stable-to-voucher pool swaps proxy voucher purchase/recovery by producers or consumers.
stable_to_voucher_stable_in_value_usd,10375.997821,empirical_swap_motif,Stable/cash value entering pools to acquire producer vouchers.
cash_stable_return_coverage,0.261648,paper_metric,"Stable-to-voucher recovery relative to voucher-to-stable stable advances, restricted to included pools."
all_cash_stable_replenishment_coverage,1.016121,paper_metric,"Not repayment; includes stable swap-ins, explicit deposits, and direct non-swap transfers into included pools."
producer_voucher_swap_in_value_usd,44649.351206,empirical_swap_motif,All cohort producer voucher value entering included pools through swaps.
producer_voucher_swap_out_value_usd,31515.346818,empirical_swap_motif,All cohort producer voucher value leaving included pools through swaps.
pool_held_voucher_flow_balance_proxy_usd,29526.985993,empirical_proxy,"Empirical proxy, not a legal debt ledger or direct end-of-period balance. Voucher deposits into pools are backing/capacity evidence; voucher-in swaps and flow balance above deposits proxy pool-held producer obligations."
pool_held_voucher_debt_above_deposits_proxy_usd,13133.620883,empirical_proxy,"Empirical proxy, not a legal debt ledger or direct end-of-period balance. Voucher deposits into pools are backing/capacity evidence; voucher-in swaps and flow balance above deposits proxy pool-held producer obligations."
debt_above_deposits_to_credit_limit_proxy,0.195879,empirical_proxy,"Empirical proxy, not a legal debt ledger or direct end-of-period balance. Voucher deposits into pools are backing/capacity evidence; voucher-in swaps and flow balance above deposits proxy pool-held producer obligations."
pool_months_observed,1817.954825,normalization,Pool-month denominator for included pools over the observed pool era.
routing_and_clearing_contract,pools_only_intermediate_venues,simulation_contract,"Simulation contract: producers and consumers hold private wallets; only pools are routable and clearable. Routes may start or end at a wallet, but intermediate hops traverse pools with live listings, inventories, fees, and limits."


==> analysis/repayment_calibration_by_asset.csv <==
asset_class,pool_token_pairs,figure_pairs,same_token_out_value,same_token_matched_later_in_value,same_token_return_coverage
cash,91,89,57695.440308,13742.765110,0.238195
redeemable_voucher,221,209,19131.721086,16874.830359,0.882034
internal_voucher,602,588,12383.625733,7987.916239,0.645039


==> analysis/repayment_calibration_by_tier_asset.csv <==
tier,asset_class,pool_token_pairs,figure_pairs,same_token_out_value,same_token_matched_later_in_value,same_token_return_coverage
strong,cash,55,55,10009.333079,1989.814666,0.198796
strong,redeemable_voucher,133,128,2841.243855,1791.814557,0.630644
strong,internal_voucher,382,380,7027.231076,3996.406281,0.568703
moderate,cash,22,21,30969.590073,9746.278254,0.314705
moderate,redeemable_voucher,62,57,15690.419147,14567.789018,0.928451
moderate,internal_voucher,188,180,4252.875215,3041.154864,0.715082
weak,cash,14,13,16716.517157,2006.672190,0.120041
weak,redeemable_voucher,26,24,600.058084,515.226784,0.858628
weak,internal_voucher,32,28,1103.519441,950.355094,0.861204


==> analysis/report_quality_counts.csv <==
metric,count
approved,3523
verified,1383
approved_verified,1380
activity_aligned,281


==> analysis/same_token_return_cash.csv <==
out_value_plus1,matched_later_in_value_plus1,return_rate,out_events,in_events
27025.886708,9501.700000,0.351554,853,156
1023.574366,47.470000,0.045444,106,8
508.999981,1.000000,0.000000,36,2
338.048690,134.090000,0.394869,24,10
49.694535,1.090000,0.001848,2,1
11191.743077,1916.000000,0.171124,48,4
2429.296615,1.000000,0.000000,126,0
255.000000,84.150000,0.327362,5,3
1100.970000,1.000000,0.000000,2,0
122.993802,1.000000,0.000000,7,0
72.960000,1.000000,0.000000,6,1
350.320200,2.180000,0.003378,56,4
145.984075,1.000000,0.000000,8,0
1730.355777,1.000000,0.000000,27,0
2230.141516,8.988245,0.003584,152,11
638.787803,8.342190,0.011512,49,1
182.997655,1.000000,0.000000,11,0
273.645622,11.000000,0.036678,23,1
480.995621,1.000000,0.000000,23,0
101.428124,1.000000,0.000000,11,0
16.615625,1.000000,0.000000,1,0
19.985850,1.100000,0.005267,2,3
40.196559,1.000000,0.000000,2,1
346.878750,156.912100,0.450771,26,28
325.997500,154.545000,0.472450,23,27
67.930000,1.000000,0.000000,8,0
95.739797,1.000000,0.000000,19,0
118.187500,8.800000,0.066560,18,2
133.562500,46.835000,0.345761,10,4
296.344165,145.318307,0.488645,35,10
140.062500,45.781250,0.322022,13,4
299.437500,110.212500,0.365948,20,21
261.992470,168.538750,0.641929,21,32
157.095000,62.542500,0.394263,17,7
145.445369,42.834812,0.289624,16,5
16.330000,1.000000,0.000000,1,0
229.250000,103.000000,0.446878,18,6
171.331875,128.198125,0.746766,14,10
163.202671,81.017163,0.493316,14,5
137.901250,20.531250,0.142667,10,5
117.750000,14.005000,0.111392,8,5
290.737866,62.148108,0.211046,16,5
141.283300,54.563935,0.381827,19,4
16.625000,1.000000,0.000000,2,0
74.375979,1.000000,0.000000,12,0
171.777473,85.038265,0.492092,14,6
117.739995,31.000000,0.256981,9,2
40.377948,1.000000,0.000000,7,0
35.759991,1.000000,0.000000,22,0
107.480151,4.929134,0.036900,10,1
79.754819,4.900000,0.049521,11,1
93.265625,4.806250,0.041253,13,1
73.500000,1.000000,0.000000,6,0
86.039368,1.000000,0.000000,4,0
67.772515,1.000000,0.000000,7,0
48.367871,1.000000,0.000000,5,0
8.870000,1.000000,0.000000,2,1
154.871877,1.000000,0.000000,21,0
145.480307,59.000000,0.401439,12,5
160.683246,73.943565,0.456802,21,6
87.739992,1.000000,0.000000,13,0
24.622043,1.000000,0.000000,5,0
79.739995,1.000000,0.000000,11,0
120.675861,27.592756,0.222207,32,4
91.190547,16.398583,0.170734,7,4
102.970544,16.230600,0.149363,13,2
91.580387,20.657244,0.217014,11,1
20.685037,1.000000,0.000000,3,0
70.291725,4.150000,0.045460,14,1
37.136691,1.000000,0.000000,3,0
3.653541,1.000000,0.000000,5,1
94.965898,16.227921,0.162058,15,2
126.000000,70.311250,0.554490,18,12
433.772986,68.803228,0.156672,13,3
88.649996,1.000000,0.000000,9,0
8.812500,1.000000,0.000000,1,0
220.531249,71.245000,0.319977,11,16
122.383768,57.550075,0.465878,17,5
48.244091,1.000000,0.000000,5,0
24.437500,1.000000,0.000000,2,0
123.204644,16.747953,0.128865,3,1
57.000000,1.000000,0.000000,3,0
26.196847,10.440000,0.374650,5,1
119.110234,1.000000,0.000000,3,0
36.433068,1.000000,0.000000,4,0
32.496058,8.899051,0.250795,6,2
4.153385,1.000000,0.000000,1,0
8.824843,1.000000,0.000000,1,0
8.812500,1.000000,0.000000,1,0


==> analysis/same_token_return_identity.csv <==
out_value_plus1,matched_later_in_value_plus1
1.000000,1.000000
27025.886708,27025.886708


==> analysis/same_token_return_internal_voucher.csv <==
out_value_plus1,matched_later_in_value_plus1,return_rate,out_events,in_events
58.333640,38.147152,0.647912,4,12
62.656578,62.656578,1.000000,4,10
30.690674,15.748516,0.496739,2,7
82.963782,60.927374,0.731145,4,10
38.553644,20.493517,0.519085,2,6
51.937922,29.972665,0.568784,3,9
29.628265,15.896168,0.520331,2,3
37.779159,37.779159,1.000000,2,8
78.513200,60.587204,0.768736,14,13
3.300642,1.075934,0.033006,3,2
29.061910,14.413442,0.477995,2,2
79.227311,59.199619,0.743981,7,11
137.636992,136.839358,0.994162,33,45
90.522483,84.554476,0.933335,11,8
81.919476,81.274053,0.992024,7,11
18.045690,1.000000,0.000000,1,5
39.270320,21.385680,0.532676,21,13
29.551465,12.505125,0.402961,4,7
115.115083,92.753415,0.804043,11,18
8.078432,8.078432,1.000000,1,10
22.883942,1.000000,0.000000,1,7
43.366424,23.430211,0.529434,3,9
44.975043,28.366091,0.622310,3,18
31.204546,16.340167,0.507876,2,13
11.794587,1.000000,0.000000,1,1
11.743765,1.000000,0.000000,1,1
70.244378,48.146984,0.680878,5,6
15.959761,15.959761,1.000000,1,2
13.197274,1.000000,0.000000,1,2
86.627311,54.505743,0.624868,8,12
37.891918,15.896168,0.403779,2,8
37.927922,16.169214,0.410779,3,7
17.263031,16.723671,0.966835,1,5
70.593458,47.896365,0.673862,4,5
15.370302,8.670083,0.533745,1,2
34.170190,33.204379,0.970883,3,6
34.272064,33.271876,0.969939,3,7
17.075725,17.075725,1.000000,2,5
79.691889,57.991871,0.724241,6,9
59.329851,55.278513,0.930544,4,7
88.625948,70.661512,0.794987,6,5
55.050969,37.405580,0.673542,4,5
8.078432,8.078432,1.000000,1,3
27.289138,8.078432,0.269253,2,2
81.809287,79.606899,0.972746,5,11
23.703257,23.703257,1.000000,1,8
35.596478,33.126145,0.928596,4,6
96.311052,81.418204,0.843745,8,9
76.443045,76.443045,1.000000,5,8
142.683159,142.362375,0.997736,8,18
74.126006,69.681957,0.939228,6,6
11.073888,4.835042,0.380691,1,2
22.155164,16.493569,0.732378,1,2
41.850702,41.850702,1.000000,3,4
31.310784,31.310784,1.000000,2,5
17.181716,16.340167,0.947994,1,5
57.252301,57.252301,1.000000,4,14
65.383817,65.225506,0.997541,4,9
56.344373,49.814196,0.882008,4,9
43.936274,43.629471,0.992854,4,5
28.086974,28.086974,1.000000,3,5
43.324054,37.571492,0.864083,4,5
49.088821,47.552350,0.968049,4,9
43.510039,43.333566,0.995849,4,7
49.991584,48.326869,0.966020,4,7
48.447991,46.683872,0.962820,4,9
4.252606,4.068033,0.943254,2,5
47.598667,47.598667,1.000000,3,7
32.194527,32.140539,0.998269,2,5
31.215680,16.476694,0.512207,4,3
17.263031,17.263031,1.000000,1,4
13.197274,12.965330,0.980984,1,3
15.934736,15.934736,1.000000,2,2
72.090015,71.705897,0.994597,4,4
104.606260,72.169937,0.686927,5,4
17.798096,1.000000,0.000000,1,1
69.693881,67.366775,0.966124,14,36
3.991333,1.000000,0.000000,1,2
48.423206,48.423206,1.000000,3,4
52.260702,50.768871,0.970897,4,6
50.805227,49.248660,0.968747,3,7
50.621145,49.145114,0.970254,5,8
64.746370,47.002860,0.721655,4,5
49.332571,46.920790,0.950100,3,4
64.697282,46.994422,0.722078,5,4
50.339824,47.933223,0.951224,15,13
49.251881,46.996724,0.953263,4,4
50.818419,49.318464,0.969892,4,7
49.460201,47.216873,0.953708,3,9
49.963052,47.535421,0.950419,7,16
52.376060,52.376060,1.000000,4,7
23.526728,1.000000,0.000000,2,1
17.106287,17.106287,1.000000,1,5
16.305805,16.305805,1.000000,1,3
16.168357,16.168357,1.000000,1,3
28.994271,13.807505,0.457505,2,5
8.952343,8.952343,1.000000,2,7
32.234114,32.234114,1.000000,2,4
2.609797,2.148979,0.713741,1,3
31.267996,31.267996,1.000000,3,3
22.476234,14.806150,0.642857,14,24
17.874184,8.670083,0.454545,11,8
31.483980,22.279880,0.698068,16,21
31.464344,23.794261,0.748228,16,20
24.010250,13.272134,0.533333,15,10
37.512052,17.874184,0.462154,15,24
35.993375,10.219440,0.263462,15,2
22.476234,17.874184,0.785714,14,11
22.476234,11.738117,0.500000,14,10
22.184771,7.136067,0.289645,11,8
24.692888,14.806150,0.582713,12,19
14.806150,14.806150,1.000000,9,12
14.806150,14.806150,1.000000,9,20
34.019709,32.447342,0.952381,13,8
24.815609,11.738117,0.450886,7,10
14.806150,11.738117,0.777778,9,7
5.602050,4.068033,0.666667,3,13
17.874184,6.369058,0.318182,11,7
7.979776,4.911743,0.560440,6,4
26.349626,23.626746,0.892587,8,16
14.821490,1.000000,0.000000,10,13
19.408200,19.408200,1.000000,12,18
14.806150,2.626058,0.117778,9,20
4.068033,1.000000,0.000000,2,0
14.806150,10.204100,0.666667,9,8
17.889524,7.151407,0.364214,12,16
7.136067,4.068033,0.500000,4,10
8.685424,1.000000,0.000000,6,0
27.032263,4.068033,0.117855,4,9
10.219440,2.534017,0.166389,7,1
13.272134,10.204100,0.750000,8,9
7.136067,1.000000,0.000000,4,0
5.602050,1.000000,0.000000,3,0
10.204100,4.068033,0.333333,6,3
8.670083,1.000000,0.000000,5,10
7.136067,1.000000,0.000000,4,0
23.743331,4.068033,0.134898,11,11
26.659420,22.737017,0.847136,8,2
2.534017,2.534017,1.000000,1,2
23.756984,20.688950,0.865183,11,14
2.534017,1.000000,0.000000,1,0
8.670083,2.534017,0.200000,5,1
13.272134,10.204100,0.750000,8,10
26.649679,5.602050,0.179419,8,13
51.077054,40.117426,0.781145,15,21
36.630529,27.078284,0.731908,15,15
37.261163,35.727146,0.957695,15,20
37.270904,13.272134,0.338347,15,13
4.068033,1.000000,0.000000,2,0
57.306083,50.901563,0.886255,15,18
62.912914,37.816401,0.594648,12,17
7.174417,1.000000,0.000000,5,4
7.182087,1.000000,0.000000,6,0
7.136067,1.000000,0.000000,4,0
30.246028,29.034155,0.958563,14,21
23.735508,23.735508,1.000000,11,9
17.874184,17.874184,1.000000,11,18
17.874184,17.874184,1.000000,11,13
17.874184,13.272134,0.727273,11,8
16.340167,1.000000,0.000000,10,0
5.602050,1.000000,0.000000,3,16
7.136067,1.000000,0.000000,5,0
8.670083,1.000000,0.000000,6,0
2.534017,1.000000,0.000000,2,0
8.670083,1.000000,0.000000,6,0
7.136067,4.068033,0.500000,5,7
7.136067,2.534017,0.250000,5,7
5.602050,5.602050,1.000000,4,7
8.670083,1.000000,0.000000,6,0
39.346506,16.339937,0.400035,7,26
2.534017,1.000000,0.000000,1,0
7.136067,2.534017,0.250000,4,1
27.717921,2.534017,0.057415,16,9
24.010250,16.340167,0.666667,15,17
8.670083,8.670083,1.000000,5,11
26.912610,19.408200,0.710395,15,13
20.942217,1.000000,0.000000,13,0
18.552833,18.552833,1.000000,10,11
31.283330,17.874184,0.557210,12,18
16.340167,1.000000,0.000000,10,0
17.874184,10.204100,0.545455,11,12
50.487072,27.078284,0.526972,16,14
4.068033,4.068033,1.000000,2,6
25.544267,19.408200,0.750000,16,9
2.534017,1.000000,0.000000,1,0
13.272134,4.068033,0.250000,8,2
2.534017,2.534017,1.000000,1,7
20.942217,16.340167,0.769231,13,24
27.747115,22.476234,0.802936,16,15
40.462273,28.612300,0.699714,17,27
20.942217,17.874184,0.846154,13,21
29.251937,16.340167,0.542978,17,9
28.203178,11.738117,0.394738,9,22
14.806150,14.806150,1.000000,9,18
26.881469,4.068033,0.118542,13,13
22.476234,1.000000,0.000000,14,0
19.408200,7.136067,0.333333,12,4
28.199420,13.272134,0.451191,9,22
24.010250,10.204100,0.400000,15,17
17.874184,13.272134,0.727273,11,8
29.610561,8.670083,0.268086,10,8
17.874184,17.874184,1.000000,11,1
14.806150,1.000000,0.000000,9,0
37.280645,28.205786,0.749871,15,18
7.174417,1.000000,0.000000,5,8
4.068033,1.000000,0.000000,2,0
31.066727,27.078284,0.867347,11,16
25.544267,17.874184,0.687500,16,9
7.136067,1.000000,0.000000,4,0
14.806150,8.670083,0.555556,9,9
13.272134,11.738117,0.875000,8,9
10.204100,10.204100,1.000000,2,8
64.048086,58.034741,0.904623,13,33
17.874184,17.874184,1.000000,9,8
14.806150,13.272134,0.888889,9,8
13.272134,13.272134,1.000000,8,7
16.340550,16.340550,1.000000,9,18
11.738117,2.534017,0.142857,7,9
12.604836,12.604836,1.000000,5,8
17.206886,15.672870,0.905348,8,9
39.350417,17.874184,0.440000,16,12
16.979804,16.979804,1.000000,9,25
97.673732,34.779048,0.349413,17,13
2.534017,2.534017,1.000000,1,6
8.670083,1.000000,0.000000,5,0
7.136067,1.000000,0.000000,4,0
2.534017,1.000000,0.000000,1,0
52.592164,46.617975,0.884204,16,33
25.544267,7.159077,0.250937,16,12
40.519031,17.881854,0.427183,16,19
34.402600,33.989029,0.987619,14,20
32.956943,22.483904,0.672277,15,34
37.470633,37.470633,1.000000,16,17
57.339589,27.439803,0.469293,19,16
14.813820,1.000000,0.000000,10,0
57.896679,27.085954,0.458479,22,8
20.685576,20.685576,1.000000,9,15
48.554517,43.952467,0.903226,15,13
14.806150,14.806150,1.000000,9,8
17.874184,17.874184,1.000000,11,9
52.640294,25.544267,0.475293,16,11
32.698077,17.874184,0.532341,12,15
36.527159,14.552116,0.381458,11,20
16.478228,14.806150,0.891972,11,19
27.078284,27.078284,1.000000,17,17
8.670083,7.136067,0.800000,5,9
14.806150,7.136067,0.444444,9,4
7.896939,4.828906,0.555160,3,1
5.602050,5.602050,1.000000,3,6
2.534017,2.534017,1.000000,1,7
10.204100,10.204100,1.000000,6,8
14.959552,1.000000,0.000000,10,5
11.893820,4.068033,0.281631,9,1
20.942217,20.942217,1.000000,13,17
16.340167,1.000000,0.000000,11,0
8.823485,7.289468,0.803922,6,19
11.738117,1.000000,0.000000,7,0
14.039142,7.136067,0.470588,7,11
5.602050,5.602050,1.000000,3,13
8.670083,2.534017,0.200000,5,1
7.136067,5.602050,0.750000,4,7
8.670083,1.000000,0.000000,5,0
8.670083,2.534017,0.200000,5,1
7.136067,2.534017,0.250000,4,6
7.136067,4.068033,0.500000,4,6
14.184873,1.000000,0.000000,12,5
16.669981,16.669981,1.000000,13,12
18.679542,7.941426,0.392625,12,11
16.125405,16.125405,1.000000,11,23
13.609617,1.337484,0.026764,10,7
14.553037,13.019021,0.886814,11,20
39.358087,22.483904,0.560088,17,9
14.821490,14.813820,0.999445,11,18
11.891519,8.823485,0.718310,8,25
16.340167,1.000000,0.000000,11,0
14.959552,4.068033,0.219780,10,8
16.340167,4.835042,0.250000,8,6
5.602050,1.000000,0.000000,3,5
20.942217,19.408200,0.923077,4,10
34.748367,10.204100,0.272727,4,3
19.408200,14.806150,0.750000,4,5
4.068033,4.068033,1.000000,2,5
4.068033,4.068033,1.000000,2,2
24.010250,22.476234,0.933333,15,6
28.558610,10.211770,0.334261,11,13
5.602050,2.534017,0.333333,3,11
26.472347,24.017920,0.903643,9,7
29.609411,24.853960,0.833780,11,7
34.687007,34.687007,1.000000,10,14
4.068033,2.534017,0.500000,2,6
8.670083,8.670083,1.000000,5,17
8.670083,7.136067,0.800000,5,14
7.136067,5.602050,0.750000,4,13
10.204100,1.000000,0.000000,6,0
10.204100,1.000000,0.000000,6,0
10.204100,5.602050,0.500000,6,6
11.738117,11.738117,1.000000,7,7
10.204100,10.204100,1.000000,6,11
39.162347,17.881854,0.442369,19,11
13.272134,8.670083,0.625000,8,11
52.366856,22.476234,0.418095,15,10
45.467462,22.859738,0.491590,14,16
38.161248,8.670083,0.206400,15,10
26.636487,8.670083,0.299186,8,12
41.536084,23.589316,0.557264,14,16
17.874184,7.136067,0.363636,11,12
11.738117,1.000000,0.000000,7,0
19.408200,19.408200,1.000000,12,16
17.874184,16.340167,0.909091,11,11
24.048601,24.048601,1.000000,12,12
5.602050,4.835042,0.833333,3,1
10.204100,1.000000,0.000000,6,0
14.806150,13.272134,0.888889,9,11
4.068033,4.068033,1.000000,2,16
16.340167,7.136067,0.400000,10,5
14.806150,13.272134,0.888889,9,11
24.010250,11.738117,0.466667,11,11
16.340167,11.738117,0.700000,10,12
30.146317,4.835042,0.131579,12,10
14.806150,14.806150,1.000000,9,11
16.340167,16.340167,1.000000,10,12
21.793596,18.725563,0.852453,9,11
7.136067,4.068033,0.500000,4,11
16.340167,5.602050,0.300000,10,8
14.806150,2.534017,0.111111,9,11
21.793596,21.793596,1.000000,9,17
10.357502,1.000000,0.000000,7,6
5.602050,1.000000,0.000000,3,0
10.204100,8.670083,0.833333,6,13
10.204100,7.136067,0.666667,6,10
5.602050,1.000000,0.000000,3,0
10.204100,10.204100,1.000000,6,11
2.534017,2.534017,1.000000,1,6
35.756369,20.942217,0.573772,14,17
14.491677,11.423643,0.772598,10,7
12.351724,4.681640,0.324324,9,7
21.325721,21.325721,1.000000,14,11
11.738117,10.204100,0.857143,7,7
11.738117,7.136067,0.571429,7,6
10.204100,10.204100,1.000000,6,22
7.519571,7.519571,1.000000,5,15
12.121621,4.835042,0.344828,8,1
18.027585,5.755452,0.279279,13,15
22.936439,18.334389,0.790210,18,15
14.959552,11.891519,0.780220,12,10
4.221435,1.000000,0.000000,6,5
21.164649,2.756449,0.087105,10,1
5.793802,2.725769,0.360000,7,17
8.785135,1.115051,0.014778,8,4
4.183085,2.649068,0.518072,5,14
5.717101,1.153402,0.032520,6,6
4.106384,1.038350,0.012346,3,3
6.522460,6.522460,1.000000,8,8
21.064938,21.064938,1.000000,5,8
20.949887,11.738117,0.538255,14,15
19.408200,1.000000,0.000000,12,0
39.591411,14.806150,0.357752,14,12
28.105768,10.204100,0.339562,9,9
57.912019,33.214351,0.566038,11,9
51.699252,12.505125,0.226929,6,6
49.315390,4.835042,0.079375,2,1
50.088534,8.670083,0.156250,4,1
63.274942,23.243242,0.357178,13,13
51.699252,8.670083,0.151286,6,5
45.486484,1.000000,0.000000,1,0
27.154985,24.010250,0.879765,18,18
13.425535,11.891519,0.876543,10,18
5.678751,5.678751,1.000000,4,17
16.340167,14.882851,0.905000,9,3
34.703881,13.272134,0.364116,13,19
42.418451,31.680334,0.740741,8,13
5.602050,5.602050,1.000000,3,5
16.340167,16.340167,1.000000,10,15
13.272134,13.272134,1.000000,8,1
13.272134,2.534017,0.125000,8,1
24.010250,14.806150,0.600000,15,8
31.375985,21.402422,0.671663,11,19
10.280801,10.280801,1.000000,7,22
36.951981,12.419504,0.317632,14,17
23.304603,23.304603,1.000000,14,17
13.272134,5.602050,0.375000,8,22
17.874184,16.340167,0.909091,12,13
49.214145,47.680128,0.968183,14,13
19.408200,16.340167,0.833333,13,6
39.350417,24.010250,0.600000,3,4
16.340167,14.806150,0.900000,11,6
13.272134,8.670083,0.625000,8,22
2.534017,2.534017,1.000000,1,4
11.738117,7.136067,0.571429,7,11
8.670083,1.000000,0.000000,5,0
2.534017,2.534017,1.000000,1,3
7.212768,4.144734,0.506173,5,10
14.039142,12.505125,0.882353,7,10
14.959552,5.755452,0.340659,10,9
22.476234,17.874184,0.785714,14,4
8.670083,1.000000,0.000000,5,0
2.534017,1.000000,0.000000,1,0
35.753148,19.408200,0.529684,13,23
22.476234,8.670083,0.357143,14,15
20.942217,8.670083,0.384615,13,15
16.340167,7.136067,0.400000,10,12
20.942217,11.738117,0.538462,13,13
37.287165,25.015031,0.661805,13,3
20.942217,11.738117,0.538462,13,12
19.408200,16.340167,0.833333,12,25
17.874184,17.874184,1.000000,11,24
20.942217,1.000000,0.000000,13,0
7.136067,4.068033,0.500000,4,11
11.738117,11.738117,1.000000,7,11
10.204100,2.534017,0.166667,6,11
7.136067,1.000000,0.000000,4,0
32.447342,30.913326,0.951220,10,26
17.874184,2.534017,0.090909,11,8
28.604477,13.272134,0.444570,10,12
20.735126,13.195433,0.617956,12,9
8.670083,4.068033,0.400000,5,10
4.068033,4.068033,1.000000,2,1
16.340167,5.602050,0.300000,10,12
23.753072,22.219056,0.932580,11,15
28.698819,16.340167,0.553820,19,6
34.339398,30.144016,0.874161,9,15
20.942217,17.874184,0.846154,5,13
11.738117,1.000000,0.000000,7,8
13.272134,2.534017,0.125000,8,8
15.764911,8.677754,0.520000,7,12
8.685424,5.602050,0.598802,7,7
15.718890,7.136067,0.416884,7,4
15.764911,13.279804,0.831688,7,9
10.204100,7.136067,0.666667,6,8
13.272134,1.000000,0.000000,8,0
11.738117,11.738117,1.000000,7,8
12.612506,9.506123,0.732497,9,16
17.647686,17.623372,0.998539,8,15
23.581646,16.340167,0.679320,6,8
8.670083,4.068033,0.400000,5,10
10.204100,10.204100,1.000000,6,9
17.874184,1.000000,0.000000,11,9
5.602050,5.602050,1.000000,4,23
2.534017,2.534017,1.000000,1,9
14.806150,13.272134,0.888889,9,14
16.340167,1.000000,0.000000,10,0
11.753457,1.000000,0.000000,8,0
15.112954,15.112954,1.000000,10,22
16.340167,1.000000,0.000000,10,0
5.602050,1.000000,0.000000,3,0
30.715437,13.348834,0.415570,14,17
22.644976,1.000000,0.000000,5,1
13.272134,11.738117,0.875000,10,17
5.602050,4.068033,0.666667,4,5
12.121621,10.587604,0.862069,8,5
11.584715,11.584715,1.000000,7,17
27.618840,2.610718,0.060510,15,8
10.204100,7.228108,0.676667,6,14
11.738117,10.204100,0.857143,7,6
12.505125,9.437092,0.733333,8,8
28.612300,13.272134,0.444444,9,8
29.852016,8.794646,0.270159,10,12
26.639938,8.670083,0.299146,8,9
14.806150,13.272134,0.888889,9,12
8.516682,7.268299,0.833918,5,5
11.738117,5.662414,0.434193,7,9
19.125710,4.068033,0.169264,8,7
17.591694,12.989644,0.722629,7,7
29.566533,24.010250,0.805497,6,17
11.738117,1.000000,0.000000,7,0
25.544267,20.942217,0.812500,16,15
8.670083,4.068033,0.400000,5,6
8.670083,4.068033,0.400000,5,5
22.057370,7.136067,0.291398,5,15
7.136067,7.136067,1.000000,4,4
34.222352,20.942217,0.600265,13,18
5.602050,2.534017,0.333333,3,1
17.874184,14.806150,0.818182,11,17
20.942217,17.874184,0.846154,13,10
16.340167,16.340167,1.000000,10,21
17.874184,5.602050,0.272727,11,9
16.340167,1.000000,0.000000,1,0
16.340167,13.272134,0.800000,10,27
7.136067,1.000000,0.000000,4,0
5.602050,1.000000,0.000000,3,0
21.415921,17.022498,0.784804,8,8
29.083550,21.415921,0.726971,9,8
21.412240,17.018816,0.784765,8,7
16.542657,12.811929,0.759968,7,12
21.412240,17.018816,0.784765,8,8
2.534017,2.534017,1.000000,1,10
11.738117,11.738117,1.000000,7,19
5.602050,1.000000,0.000000,3,0
13.272134,7.136067,0.500000,8,12
2.534017,1.000000,0.000000,1,0
2.534017,1.000000,0.000000,1,0
16.340167,1.000000,0.000000,10,0
7.136067,1.000000,0.000000,4,0
16.340167,1.000000,0.000000,10,0
16.340167,1.000000,0.000000,10,0
10.204100,2.534017,0.166667,6,3
4.068033,1.000000,0.000000,2,0
11.738117,2.534017,0.142857,7,1
22.476234,11.738117,0.500000,14,10
22.223399,20.693093,0.927895,9,23
24.010250,24.010250,1.000000,12,10
23.759054,23.759054,1.000000,7,9
11.738117,10.204100,0.857143,7,12
13.272134,10.204100,0.750000,8,7
17.874184,1.000000,0.000000,8,0
16.340167,1.000000,0.000000,10,0
14.806150,7.136067,0.444444,9,4
25.544267,13.272134,0.500000,7,23
19.408200,14.806150,0.750000,11,12
11.738117,4.068033,0.285714,7,5
19.408200,4.068033,0.166667,3,5
31.680334,1.000000,0.000000,1,0
2.534017,1.000000,0.000000,1,0
3.301025,1.000000,0.000000,1,0
14.806150,4.068033,0.222222,9,7
2.534017,1.000000,0.000000,1,1
8.670083,4.835042,0.500000,5,1
11.738117,10.204100,0.857143,7,4
7.136067,1.000000,0.000000,5,1
4.068033,4.068033,1.000000,2,34
3.301025,1.000000,0.000000,2,0
7.903075,1.000000,0.000000,6,0
9.437092,9.437092,1.000000,8,1
5.602050,1.000000,0.000000,4,0
8.670083,1.000000,0.000000,7,0
7.903075,1.000000,0.000000,6,0
7.136067,1.000000,0.000000,5,0
7.136067,1.000000,0.000000,5,0
4.835042,4.835042,1.000000,4,26
31.528159,23.858076,0.748754,2,3
4.068033,4.068033,1.000000,2,12
10.204100,8.670083,0.833333,6,8
11.738117,1.000000,0.000000,7,7
35.768488,26.410987,0.730863,7,10
32.547053,5.602050,0.145879,6,9
11.738117,4.068033,0.285714,7,9
11.738117,1.000000,0.000000,7,0
13.272134,11.738117,0.875000,8,9
10.204100,8.670083,0.833333,6,11
11.738117,1.000000,0.000000,7,0
13.269679,10.204100,0.750150,4,7
29.617925,15.573159,0.509232,8,3
8.670083,2.534017,0.200000,5,5
16.340167,8.670083,0.500000,1,1
16.340167,16.340167,1.000000,10,11
13.272134,13.272134,1.000000,8,16
13.272134,10.204100,0.750000,8,10
17.874184,17.874184,1.000000,11,8
17.874184,7.136067,0.363636,11,7
10.204100,8.670083,0.833333,6,5
11.738117,1.000000,0.000000,7,0
11.814818,5.678751,0.432624,8,9
5.602050,1.023010,0.005000,3,5
8.670083,7.136067,0.800000,5,4
14.806150,7.903075,0.500000,9,6
20.933627,12.505125,0.577172,8,8
8.670083,1.000000,0.000000,5,0
13.517576,1.000000,0.000000,5,0
7.136067,7.136067,1.000000,6,1
10.204100,1.000000,0.000000,6,0
10.204100,7.136067,0.666667,6,8
20.188859,16.340167,0.799431,7,8
20.185945,20.175209,0.999440,7,11
10.204100,1.000000,0.000000,6,0
10.204100,1.000000,0.000000,6,0
7.136067,5.602050,0.750000,4,7
5.602050,1.000000,0.000000,3,0
11.738117,1.000000,0.000000,7,0
4.068033,1.000000,0.000000,2,7
5.602050,4.068033,0.666667,3,9
15.826271,13.272134,0.827729,4,8
24.010174,20.942140,0.866666,6,5
8.670083,2.534017,0.200000,5,3
5.602050,2.534017,0.333333,3,1
4.068033,4.068033,1.000000,2,5
10.204100,5.602050,0.500000,6,6
10.204100,5.602050,0.500000,6,4
4.068033,1.000000,0.000000,2,0
4.068033,2.534017,0.500000,2,8
4.068033,2.534017,0.500000,2,8
8.670083,2.534017,0.200000,5,4
2.534017,1.000000,0.000000,1,5
2.534017,1.000000,0.000000,1,0
2.534017,1.000000,0.000000,1,0
2.534017,1.000000,0.000000,1,0
2.534017,1.000000,0.000000,1,0
2.534017,1.000000,0.000000,1,1
2.534017,1.000000,0.000000,1,0


==> analysis/same_token_return_redeemable_voucher.csv <==
out_value_plus1,matched_later_in_value_plus1,return_rate,out_events,in_events
84.633337,64.274055,0.756565,13,43
54.669169,44.542204,0.811308,3,7
52.470981,33.178960,0.625186,3,10
20.322514,1.000000,0.000000,1,7
11.753929,1.000000,0.000000,1,1
12.431350,1.000000,0.000000,3,1
40.206328,39.281930,0.976422,3,7
23.744014,11.354613,0.455268,4,4
49.646793,32.132869,0.639978,3,4
40.333570,30.461558,0.749018,3,7
12.180834,12.180834,1.000000,1,5
4010.474362,3346.396542,0.834373,12,18
68.760937,68.760937,1.000000,1,2
155.019378,33.074701,0.208251,4,4
229.824041,199.183284,0.866095,10,12
2020.643866,2006.514805,0.993004,16,29
16.255384,1.000000,0.000000,1,1
630.873304,630.873304,1.000000,8,30
990.450939,975.110772,0.984496,15,29
4.221435,1.000000,0.000000,2,1
226.221693,226.106642,0.999489,11,25
728.743053,727.913764,0.998860,15,23
911.671821,908.450386,0.996463,16,20
2605.447445,2605.447445,1.000000,10,24
13.977781,1.000000,0.000000,3,1
17.263031,1.000000,0.000000,1,5
27.368248,27.368248,1.000000,3,6
1371.956588,1371.956588,1.000000,15,16
49.202100,49.202100,1.000000,3,4
140.902322,140.902322,1.000000,9,10
67.806427,67.806427,1.000000,4,11
107.460758,107.460758,1.000000,5,10
67.499624,59.829540,0.884660,4,8
106.233545,106.233545,1.000000,10,10
57.835318,57.835318,1.000000,3,11
93.501207,63.587881,0.676617,5,8
73.789092,73.789092,1.000000,8,9
84.527209,84.527209,1.000000,5,11
44.872877,39.810622,0.884615,3,7
64.822765,57.758618,0.889316,4,6
61.823762,60.673249,0.981084,3,8
23.021595,19.145974,0.824008,2,4
122.972735,122.972735,1.000000,1,5
8.461457,1.000000,0.000000,1,2
31.012095,31.012095,1.000000,3,3
18.285799,4.835042,0.221861,2,1
31.725213,31.725213,1.000000,3,3
31.083407,31.083407,1.000000,2,3
9.290977,1.000000,0.000000,3,2
4.031524,4.031524,1.000000,5,10
4.740546,1.000000,0.000000,1,1
72.021291,71.637634,0.994598,3,4
118.774175,111.370371,0.937136,6,7
4.001687,3.548385,0.848984,7,4
32.946818,32.946818,1.000000,2,8
62.763194,48.457107,0.768372,4,5
32.897730,31.597497,0.959237,2,3
18.155215,17.904864,0.985407,2,17
15.975485,15.975485,1.000000,1,5
30.913326,21.325721,0.679487,1,4
17.101039,16.340167,0.952744,1,2
18.249711,15.803261,0.858174,1,3
16.335258,16.335258,1.000000,1,3
17.955180,17.030474,0.945462,1,2
17.101039,17.101039,1.000000,1,4
77.171660,77.171660,1.000000,3,94
8.670083,8.670083,1.000000,1,3
44.016556,36.345279,0.821667,4,5
16.332044,16.332044,1.000000,1,3
5.567381,2.384297,0.303083,3,2
10.183763,10.183763,1.000000,2,3
3.266698,2.691560,0.746266,1,4
43.962285,43.931605,0.999286,2,3
2.217396,2.217396,1.000000,1,3
16.168357,16.168357,1.000000,1,2
4.911743,1.000000,0.000000,1,1
2.826093,2.826093,1.000000,1,14
4.927083,1.000000,0.000000,1,1
43.903379,43.903379,1.000000,2,3
4.213688,2.603047,0.498819,3,2
4.068003,1.767745,0.250243,3,1
4.075703,1.775599,0.252170,3,1
4.239843,4.239843,1.000000,1,1
24.562496,23.795488,0.967448,1,2
22.544958,17.175899,0.750797,12,9
43.944721,22.584919,0.502621,11,17
67.076005,53.271542,0.791082,10,3
71.564768,58.464265,0.814348,12,33
7.136067,7.136067,1.000000,4,8
103.791391,34.760639,0.328438,18,17
24.010250,8.670083,0.333333,12,10
2.534017,1.000000,0.000000,1,0
25.314165,22.476234,0.883281,12,12
21.716895,5.609720,0.222510,10,15
10.219440,8.685424,0.833611,8,3
47.795179,37.057062,0.770529,18,20
26.311275,19.408200,0.727273,11,12
30.913326,28.612300,0.923077,14,14
30.974686,30.974686,1.000000,12,1
21.709225,14.806150,0.666667,12,7
44.726839,43.192822,0.964918,16,22
13.272134,10.204100,0.750000,8,10
25.544267,25.544267,1.000000,12,18
14.990232,8.670083,0.548246,5,1
30.146317,20.942217,0.684211,12,11
13.272134,13.272134,1.000000,8,13
5.602050,1.000000,0.000000,3,0
18.070538,7.332421,0.370956,8,1
16.340167,1.000000,0.000000,11,13
48.554517,13.272134,0.258065,23,10
44.719476,20.942217,0.456140,23,20
33.981359,22.476234,0.651163,17,30
51.626233,36.282384,0.696919,22,21
48.554517,31.680334,0.645161,25,11
27.845292,27.845292,1.000000,16,23
26.311275,26.311275,1.000000,15,24
24.017920,17.881854,0.733422,17,9
49.137444,36.282384,0.732951,17,13
33.214351,16.340167,0.476190,17,13
14.813820,14.813820,1.000000,10,3
13.272134,10.204100,0.750000,8,22
39.350417,30.913326,0.780000,15,13
29.379309,29.379309,1.000000,14,6
51.601075,23.994910,0.454435,10,1
8.670083,2.534017,0.200000,5,12
19.408200,1.000000,0.000000,12,0
47.613245,35.341111,0.736724,22,27
14.806150,8.670083,0.555556,9,9
55.927615,31.680334,0.558559,17,1
7.136067,5.602050,0.750000,4,7
15.573159,10.204100,0.631579,10,9
29.871728,11.745787,0.372191,11,13
7.896939,5.602050,0.667260,5,14
20.942217,8.670083,0.384615,10,10
40.832891,1.000000,0.000000,3,0
16.347837,13.279804,0.800100,11,21
40.090350,29.352233,0.725300,15,27
16.355507,14.806150,0.899101,12,10
42.964561,41.430544,0.963445,10,20
21.709225,5.602050,0.222222,9,1
8.670083,2.534017,0.200000,5,8
21.639274,20.942217,0.966227,12,21
19.349294,11.738117,0.585206,11,10
7.136067,1.000000,0.000000,4,0
8.670083,2.534017,0.200000,5,1
20.905401,10.204100,0.462392,13,15
19.408200,11.738117,0.583333,12,8
23.941526,10.204100,0.401198,14,8
14.039142,7.136067,0.470588,7,6
14.039142,7.136067,0.470588,7,14
15.573159,8.670083,0.526316,8,11
4.068033,1.000000,0.000000,2,0
38.138237,36.604221,0.958694,15,15
17.874184,10.204100,0.545455,11,7
23.243242,22.476234,0.965517,13,7
34.748367,33.214351,0.954545,16,12
17.874184,10.204100,0.545455,11,12
29.379309,13.272134,0.432432,14,14
51.477662,17.107175,0.319095,17,3
10.204100,2.534017,0.166667,6,8
23.860530,18.566332,0.768413,12,10
11.738117,5.602050,0.428571,7,2
17.874184,10.204100,0.545455,11,10
7.136067,7.136067,1.000000,4,10
6.752563,1.000000,0.000000,8,0
17.107175,8.670083,0.476190,9,10
8.670083,1.000000,0.000000,5,0
2.497976,2.497976,1.000000,1,10
139.061502,77.700835,0.555556,9,10
11.738117,1.000000,0.000000,7,0
16.303351,11.738117,0.701684,10,7
5.602050,1.000000,0.000000,3,12
14.806150,1.000000,0.000000,9,0
10.204100,10.204100,1.000000,6,1
11.738117,1.000000,0.000000,7,0
15.573159,11.738117,0.736842,8,14
7.136067,4.068033,0.500000,4,12
22.984300,11.738117,0.488445,10,11
19.408200,8.670083,0.416667,9,9
11.738117,8.670083,0.714286,7,1
30.146317,24.010250,0.789474,10,4
5.269155,1.000000,0.000000,19,0
6.062255,1.000000,0.000000,5,5
6.062255,1.230103,0.045455,5,5
11.738117,5.602050,0.428571,7,5
4.068033,4.068033,1.000000,2,13
14.806150,11.738117,0.777778,9,8
10.204100,1.000000,0.000000,6,0
4.528238,1.460205,0.130435,4,6
4.758341,3.224324,0.591837,5,6
4.758341,4.758341,1.000000,5,7
10.204100,8.670083,0.833333,6,5
30.913326,19.408200,0.615385,14,11
27.078284,27.078284,1.000000,8,8
20.777770,16.942729,0.806093,6,12
16.340167,14.806150,0.900000,10,10
6.116713,1.460205,0.089942,3,11
13.272134,10.204100,0.750000,8,6
10.204100,1.000000,0.000000,6,0
8.670083,1.000000,0.000000,5,0
25.697669,11.738117,0.434783,7,12
2.534017,1.000000,0.000000,1,0
12.505125,4.068033,0.266667,6,1
4.068033,4.068033,1.000000,2,20
17.107175,2.534017,0.095238,20,2
5.602050,5.602050,1.000000,3,9
7.136067,1.000000,0.000000,4,0
7.136067,7.136067,1.000000,4,8
8.230588,1.000000,0.000000,1,0

